Numerical modelling of phase separation on dynamic surfaces

The paper presents a model of lateral phase separation in a two component material surface. The resulting fourth order nonlinear PDE can be seen as a Cahn-Hilliard equation posed on a time-dependent surface. Only elementary tangential calculus and the embedding of the surface in $\mathbb{R}^3$ are used to formulate the model, thereby facilitating the development of a fully Eulerian discretization method to solve the problem numerically. A hybrid method, finite difference in time and trace finite element in space, is introduced and stability of its semi-discrete version is proved. The method avoids any triangulation of the surface and uses a surface-independent background mesh to discretize the equation. Thus, the method is capable of solving the Cahn-Hilliard equation numerically on implicitly defined surfaces and surfaces undergoing strong deformations and topological transitions. We assess the approach on a set of test problems and apply it to model spinodal decomposition and pattern formation on colliding surfaces. Finally, we consider the phase separation on a sphere splitting into two droplets.

==> l=1_N=1000_eps=1e-1.txt <==
Time Lyapunov_energy
0.001	1.85592
0.002	1.86391
0.003	1.87162
0.004	1.87938
0.005	1.88723
0.006	1.89516
0.007	1.90312
0.008	1.91107
0.009	1.91899
0.01	1.92685
0.011	1.93462
0.012	1.94229
0.013	1.94985
0.014	1.95727
0.015	1.96455
0.016	1.97168
0.017	1.97865
0.018	1.98544
0.019	1.99204
0.02	1.99845
0.021	2.00465
0.022	2.01064
0.023	2.0164
0.024	2.02192
0.025	2.02719
0.026	2.03221
0.027	2.03695
0.028	2.04141
0.029	2.04558
0.03	2.04945
0.031	2.053
0.032	2.05623
0.033	2.05912
0.034	2.06166
0.035	2.06384
0.036	2.06565
0.037	2.06707
0.038	2.06809
0.039	2.06871
0.04	2.0689
0.041	2.06866
0.042	2.06797
0.043	2.06682
0.044	2.0652
0.045	2.06309
0.046	2.06049
0.047	2.05737
0.048	2.05372
0.049	2.04954
0.05	2.04481
0.051	2.03952
0.052	2.03366
0.053	2.02722
0.054	2.02019
0.055	2.01255
0.056	2.00432
0.057	1.99547
0.058	1.986
0.059	1.97592
0.06	1.96523
0.061	1.95392
0.062	1.94201
0.063	1.9295
0.064	1.91641
0.065	1.90276
0.066	1.88856
0.067	1.87385
0.068	1.85865
0.069	1.84299
0.07	1.82691
0.071	1.81045
0.072	1.79366
0.073	1.77659
0.074	1.75929
0.075	1.74181
0.076	1.7242
0.077	1.70654
0.078	1.68887
0.079	1.67125
0.08	1.65373
0.081	1.63637
0.082	1.61921
0.083	1.6023
0.084	1.58568
0.085	1.56939
0.086	1.55343
0.087	1.53785
0.088	1.52265
0.089	1.50785
0.09	1.49346
0.091	1.47945
0.092	1.46585
0.093	1.45263
0.094	1.43978
0.095	1.42728
0.096	1.41511
0.097	1.40326
0.098	1.39169
0.099	1.38038
0.1	1.36931
0.101	1.35845
0.102	1.34777
0.103	1.33725
0.104	1.32687
0.105	1.3166
0.106	1.30643
0.107	1.29633
0.108	1.28629
0.109	1.2763
0.11	1.26635
0.111	1.25641
0.112	1.24649
0.113	1.23658
0.114	1.22668
0.115	1.21679
0.116	1.2069
0.117	1.19702
0.118	1.18714
0.119	1.17728
0.12	1.16743
0.121	1.15759
0.122	1.14777
0.123	1.13796
0.124	1.12818
0.125	1.11842
0.126	1.10869
0.127	1.09899
0.128	1.08932
0.129	1.07968
0.13	1.07008
0.131	1.06053
0.132	1.05102
0.133	1.04158
0.134	1.03219
0.135	1.02288
0.136	1.01365
0.137	1.00453
0.138	0.995508
0.139	0.986615
0.14	0.977861
0.141	0.969262
0.142	0.960833
0.143	0.952588
0.144	0.944542
0.145	0.936706
0.146	0.929091
0.147	0.921706
0.148	0.914555
0.149	0.907643
0.15	0.900967
0.151	0.894524
0.152	0.888307
0.153	0.882307
0.154	0.876511
0.155	0.870902
0.156	0.865463
0.157	0.860172
0.158	0.855008
0.159	0.849945
0.16	0.84496
0.161	0.840028
0.162	0.835125
0.163	0.830228
0.164	0.825318
0.165	0.82038
0.166	0.815402
0.167	0.810377
0.168	0.805308
0.169	0.800201
0.17	0.795071
0.171	0.78994
0.172	0.784839
0.173	0.779802
0.174	0.774872
0.175	0.770086
0.176	0.765503
0.177	0.761169
0.178	0.757129
0.179	0.753427
0.18	0.750103
0.181	0.747191
0.182	0.744721
0.183	0.742715
0.184	0.741189
0.185	0.740151
0.186	0.739605
0.187	0.739547
0.188	0.739969
0.189	0.740858
0.19	0.742194
0.191	0.743944
0.192	0.746105
0.193	0.748644
0.194	0.751528
0.195	0.754725
0.196	0.758202
0.197	0.761912
0.198	0.765847
0.199	0.769966
0.2	0.774234
0.201	0.778621
0.202	0.783095
0.203	0.787623
0.204	0.792177
0.205	0.79673
0.206	0.801255
0.207	0.805732
0.208	0.810132
0.209	0.814435
0.21	0.818625
0.211	0.82268
0.212	0.826587
0.213	0.830333
0.214	0.833903
0.215	0.837294
0.216	0.840493
0.217	0.84349
0.218	0.84627
0.219	0.848841
0.22	0.851196
0.221	0.853338
0.222	0.855265
0.223	0.856969
0.224	0.858462
0.225	0.85975
0.226	0.860809
0.227	0.861657
0.228	0.862289
0.229	0.862712
0.23	0.862925
0.231	0.862944
0.232	0.86277
0.233	0.862405
0.234	0.861853
0.235	0.861114
0.236	0.860194
0.237	0.859093
0.238	0.857815
0.239	0.856363
0.24	0.854738
0.241	0.852943
0.242	0.850982
0.243	0.848855
0.244	0.846567
0.245	0.84412
0.246	0.841518
0.247	0.838763
0.248	0.835858
0.249	0.832808
0.25	0.829616
0.251	0.826285
0.252	0.82282
0.253	0.819224
0.254	0.815503
0.255	0.811661
0.256	0.807703
0.257	0.803633
0.258	0.799457
0.259	0.79518
0.26	0.790809
0.261	0.78635
0.262	0.781809
0.263	0.777194
0.264	0.772512
0.265	0.767771
0.266	0.76298
0.267	0.758147
0.268	0.753281
0.269	0.748392
0.27	0.74349
0.271	0.738593
0.272	0.733697
0.273	0.728818
0.274	0.723977
0.275	0.719165
0.276	0.714383
0.277	0.709669
0.278	0.705042
0.279	0.700493
0.28	0.696041
0.281	0.691706
0.282	0.687486
0.283	0.6834
0.284	0.679446
0.285	0.675646
0.286	0.672016
0.287	0.668568
0.288	0.665313
0.289	0.66226
0.29	0.659418
0.291	0.656796
0.292	0.654402
0.293	0.652239
0.294	0.650303
0.295	0.64861
0.296	0.647155
0.297	0.645936
0.298	0.644953
0.299	0.644202
0.3	0.643682
0.301	0.643385
0.302	0.643304
0.303	0.64343
0.304	0.643769
0.305	0.644303
0.306	0.645017
0.307	0.6459
0.308	0.646935
0.309	0.648109
0.31	0.649428
0.311	0.650834
0.312	0.652323
0.313	0.653878
0.314	0.655484
0.315	0.657124
0.316	0.65878
0.317	0.660433
0.318	0.662065
0.319	0.66366
0.32	0.665201
0.321	0.666673
0.322	0.66806
0.323	0.66935
0.324	0.670531
0.325	0.671592
0.326	0.672535
0.327	0.673337
0.328	0.673996
0.329	0.674513
0.33	0.674888
0.331	0.675122
0.332	0.67522
0.333	0.675189
0.334	0.675035
0.335	0.674771
0.336	0.674406
0.337	0.673956
0.338	0.673433
0.339	0.672853
0.34	0.672231
0.341	0.671583
0.342	0.670923
0.343	0.67027
0.344	0.669638
0.345	0.669039
0.346	0.668486
0.347	0.667988
0.348	0.667555
0.349	0.667194
0.35	0.666914
0.351	0.666721
0.352	0.666622
0.353	0.666622
0.354	0.666726
0.355	0.666941
0.356	0.667271
0.357	0.667723
0.358	0.668301
0.359	0.669011
0.36	0.669856
0.361	0.670842
0.362	0.671973
0.363	0.673253
0.364	0.674686
0.365	0.676276
0.366	0.678026
0.367	0.679939
0.368	0.682017
0.369	0.684263
0.37	0.686678
0.371	0.689261
0.372	0.692012
0.373	0.694929
0.374	0.698007
0.375	0.701235
0.376	0.704619
0.377	0.70815
0.378	0.711819
0.379	0.715616
0.38	0.719529
0.381	0.723546
0.382	0.727654
0.383	0.731837
0.384	0.73608
0.385	0.740367
0.386	0.744682
0.387	0.749006
0.388	0.753324
0.389	0.757616
0.39	0.761866
0.391	0.76604
0.392	0.770146
0.393	0.774162
0.394	0.77807
0.395	0.781854
0.396	0.785501
0.397	0.78899
0.398	0.792328
0.399	0.7955
0.4	0.798502
0.401	0.801327
0.402	0.803976
0.403	0.806441
0.404	0.808724
0.405	0.810826
0.406	0.81275
0.407	0.814501
0.408	0.816077
0.409	0.817485
0.41	0.818729
0.411	0.819813
0.412	0.820744
0.413	0.821527
0.414	0.822167
0.415	0.822672
0.416	0.823044
0.417	0.82328
0.418	0.823376
0.419	0.823348
0.42	0.82319
0.421	0.822912
0.422	0.822517
0.423	0.821993
0.424	0.82136
0.425	0.820626
0.426	0.819763
0.427	0.818773
0.428	0.817677
0.429	0.816473
0.43	0.815153
0.431	0.813725
0.432	0.812185
0.433	0.810531
0.434	0.808761
0.435	0.806874
0.436	0.804866
0.437	0.802738
0.438	0.800488
0.439	0.798115
0.44	0.795617
0.441	0.792995
0.442	0.790249
0.443	0.787379
0.444	0.784387
0.445	0.781274
0.446	0.778042
0.447	0.774693
0.448	0.77123
0.449	0.767656
0.45	0.763975
0.451	0.760191
0.452	0.756308
0.453	0.752333
0.454	0.748269
0.455	0.744125
0.456	0.739906
0.457	0.73562
0.458	0.731275
0.459	0.726879
0.46	0.722441
0.461	0.717971
0.462	0.713479
0.463	0.708976
0.464	0.704475
0.465	0.699987
0.466	0.695525
0.467	0.691102
0.468	0.68673
0.469	0.682421
0.47	0.678187
0.471	0.674046
0.472	0.670001
0.473	0.666068
0.474	0.662283
0.475	0.658609
0.476	0.655056
0.477	0.651664
0.478	0.64845
0.479	0.645402
0.48	0.642538
0.481	0.639875
0.482	0.637408
0.483	0.635151
0.484	0.633103
0.485	0.63127
0.486	0.629664
0.487	0.628291
0.488	0.627165
0.489	0.626289
0.49	0.625677
0.491	0.625328
0.492	0.625239
0.493	0.625403
0.494	0.625813
0.495	0.626472
0.496	0.627371
0.497	0.628498
0.498	0.629845
0.499	0.631404
0.5	0.633163
0.501	0.635108
0.502	0.637228
0.503	0.639508
0.504	0.641929
0.505	0.644481
0.506	0.647149
0.507	0.649916
0.508	0.652769
0.509	0.655699
0.51	0.658709
0.511	0.661744
0.512	0.664799
0.513	0.66786
0.514	0.670914
0.515	0.673947
0.516	0.676944
0.517	0.679892
0.518	0.682778
0.519	0.685589
0.52	0.688315
0.521	0.690945
0.522	0.693471
0.523	0.695885
0.524	0.69818
0.525	0.700352
0.526	0.702408
0.527	0.704329
0.528	0.706116
0.529	0.707773
0.53	0.709299
0.531	0.710697
0.532	0.71197
0.533	0.713123
0.534	0.714163
0.535	0.7151
0.536	0.715939
0.537	0.716689
0.538	0.717359
0.539	0.717959
0.54	0.718499
0.541	0.718989
0.542	0.71944
0.543	0.719863
0.544	0.72027
0.545	0.720671
0.546	0.721076
0.547	0.721497
0.548	0.721944
0.549	0.722426
0.55	0.722953
0.551	0.723533
0.552	0.724174
0.553	0.724887
0.554	0.725677
0.555	0.726551
0.556	0.727515
0.557	0.728574
0.558	0.729731
0.559	0.73099
0.56	0.732353
0.561	0.733823
0.562	0.7354
0.563	0.737086
0.564	0.738879
0.565	0.740781
0.566	0.742789
0.567	0.744902
0.568	0.747116
0.569	0.749428
0.57	0.751834
0.571	0.75433
0.572	0.756909
0.573	0.759565
0.574	0.762292
0.575	0.765076
0.576	0.76792
0.577	0.770813
0.578	0.773746
0.579	0.776708
0.58	0.779691
0.581	0.782685
0.582	0.785678
0.583	0.788662
0.584	0.791628
0.585	0.794567
0.586	0.797471
0.587	0.800331
0.588	0.80314
0.589	0.805889
0.59	0.808572
0.591	0.81117
0.592	0.8137
0.593	0.816152
0.594	0.818521
0.595	0.820801
0.596	0.822992
0.597	0.825085
0.598	0.827088
0.599	0.828997
0.6	0.830814
0.601	0.832538
0.602	0.834169
0.603	0.835707
0.604	0.837151
0.605	0.838504
0.606	0.839765
0.607	0.840938
0.608	0.842016
0.609	0.843002
0.61	0.843895
0.611	0.844694
0.612	0.8454
0.613	0.846012
0.614	0.846531
0.615	0.846953
0.616	0.847277
0.617	0.847494
0.618	0.847598
0.619	0.847598
0.62	0.847486
0.621	0.84727
0.622	0.846947
0.623	0.846504
0.624	0.845958
0.625	0.845316
0.626	0.844552
0.627	0.843663
0.628	0.842674
0.629	0.841578
0.63	0.840369
0.631	0.839052
0.632	0.837624
0.633	0.836084
0.634	0.83443
0.635	0.832661
0.636	0.830778
0.637	0.828779
0.638	0.826666
0.639	0.82444
0.64	0.8221
0.641	0.81965
0.642	0.81709
0.643	0.814424
0.644	0.811655
0.645	0.808786
0.646	0.80582
0.647	0.802762
0.648	0.799616
0.649	0.796389
0.65	0.793086
0.651	0.789712
0.652	0.786273
0.653	0.782777
0.654	0.779229
0.655	0.775639
0.656	0.772013
0.657	0.76836
0.658	0.76469
0.659	0.761012
0.66	0.757342
0.661	0.753687
0.662	0.750058
0.663	0.746464
0.664	0.742916
0.665	0.739424
0.666	0.735998
0.667	0.732649
0.668	0.729387
0.669	0.726223
0.67	0.723165
0.671	0.720227
0.672	0.71741
0.673	0.714723
0.674	0.712196
0.675	0.709791
0.676	0.707509
0.677	0.705386
0.678	0.703429
0.679	0.701621
0.68	0.699971
0.681	0.698488
0.682	0.697159
0.683	0.695996
0.684	0.694992
0.685	0.694142
0.686	0.693451
0.687	0.69291
0.688	0.692525
0.689	0.69229
0.69	0.692197
0.691	0.692239
0.692	0.692406
0.693	0.692687
0.694	0.693068
0.695	0.693547
0.696	0.694108
0.697	0.69474
0.698	0.69543
0.699	0.696173
0.7	0.696955
0.701	0.697765
0.702	0.698595
0.703	0.699433
0.704	0.700268
0.705	0.701097
0.706	0.70191
0.707	0.7027
0.708	0.703461
0.709	0.704189
0.71	0.704898
0.711	0.70555
0.712	0.706153
0.713	0.706707
0.714	0.707212
0.715	0.707667
0.716	0.708072
0.717	0.708427
0.718	0.708731
0.719	0.708984
0.72	0.709187
0.721	0.709341
0.722	0.709446
0.723	0.709505
0.724	0.709519
0.725	0.70949
0.726	0.70943
0.727	0.70933
0.728	0.709198
0.729	0.709038
0.73	0.708854
0.731	0.708652
0.732	0.708435
0.733	0.708211
0.734	0.707984
0.735	0.707763
0.736	0.707557
0.737	0.707373
0.738	0.707217
0.739	0.707096
0.74	0.707017
0.741	0.706987
0.742	0.707012
0.743	0.707098
0.744	0.707251
0.745	0.707477
0.746	0.707781
0.747	0.708166
0.748	0.708637
0.749	0.709198
0.75	0.709852
0.751	0.710601
0.752	0.711447
0.753	0.712393
0.754	0.713438
0.755	0.714584
0.756	0.715831
0.757	0.71718
0.758	0.718629
0.759	0.720179
0.76	0.721826
0.761	0.723569
0.762	0.725406
0.763	0.727335
0.764	0.729351
0.765	0.731451
0.766	0.733633
0.767	0.735892
0.768	0.738223
0.769	0.740624
0.77	0.743088
0.771	0.745611
0.772	0.748189
0.773	0.750816
0.774	0.753488
0.775	0.756193
0.776	0.758936
0.777	0.761709
0.778	0.764506
0.779	0.767323
0.78	0.770153
0.781	0.772993
0.782	0.775837
0.783	0.778682
0.784	0.781522
0.785	0.784355
0.786	0.787176
0.787	0.789981
0.788	0.792768
0.789	0.79553
0.79	0.798266
0.791	0.800964
0.792	0.803637
0.793	0.806277
0.794	0.808882
0.795	0.811448
0.796	0.813973
0.797	0.816454
0.798	0.818893
0.799	0.821286
0.8	0.823634
0.801	0.825935
0.802	0.828187
0.803	0.830388
0.804	0.832535
0.805	0.834628
0.806	0.836665
0.807	0.838648
0.808	0.840566
0.809	0.842421
0.81	0.844208
0.811	0.845925
0.812	0.84757
0.813	0.84914
0.814	0.850635
0.815	0.852048
0.816	0.853375
0.817	0.85461
0.818	0.855748
0.819	0.85679
0.82	0.857733
0.821	0.858576
0.822	0.859316
0.823	0.859943
0.824	0.860467
0.825	0.860891
0.826	0.861193
0.827	0.861374
0.828	0.861443
0.829	0.861398
0.83	0.861233
0.831	0.860952
0.832	0.860551
0.833	0.86003
0.834	0.859387
0.835	0.858622
0.836	0.857733
0.837	0.856721
0.838	0.855584
0.839	0.854325
0.84	0.852943
0.841	0.851439
0.842	0.849815
0.843	0.848072
0.844	0.846212
0.845	0.844238
0.846	0.84215
0.847	0.839953
0.848	0.83765
0.849	0.835243
0.85	0.832737
0.851	0.830136
0.852	0.827445
0.853	0.824667
0.854	0.82181
0.855	0.818878
0.856	0.815878
0.857	0.812816
0.858	0.809699
0.859	0.806534
0.86	0.803329
0.861	0.800091
0.862	0.79683
0.863	0.793552
0.864	0.790266
0.865	0.78698
0.866	0.783706
0.867	0.780449
0.868	0.777217
0.869	0.774016
0.87	0.770853
0.871	0.767735
0.872	0.764663
0.873	0.761642
0.874	0.758684
0.875	0.755774
0.876	0.752903
0.877	0.7501
0.878	0.747367
0.879	0.744687
0.88	0.742069
0.881	0.739515
0.882	0.737015
0.883	0.734573
0.884	0.732179
0.885	0.72983
0.886	0.727527
0.887	0.725263
0.888	0.723043
0.889	0.720863
0.89	0.718716
0.891	0.716599
0.892	0.714506
0.893	0.712429
0.894	0.710365
0.895	0.708308
0.896	0.706252
0.897	0.704194
0.898	0.702131
0.899	0.700064
0.9	0.697985
0.901	0.695893
0.902	0.693788
0.903	0.691668
0.904	0.689533
0.905	0.687382
0.906	0.685219
0.907	0.683042
0.908	0.680856
0.909	0.678661
0.91	0.676472
0.911	0.674272
0.912	0.672071
0.913	0.669874
0.914	0.667685
0.915	0.665511
0.916	0.663354
0.917	0.66122
0.918	0.659114
0.919	0.657041
0.92	0.655007
0.921	0.653016
0.922	0.651073
0.923	0.649185
0.924	0.647354
0.925	0.645588
0.926	0.643897
0.927	0.642277
0.928	0.640735
0.929	0.63928
0.93	0.637915
0.931	0.636646
0.932	0.635477
0.933	0.634413
0.934	0.633458
0.935	0.632616
0.936	0.63189
0.937	0.631284
0.938	0.6308
0.939	0.63044
0.94	0.630207
0.941	0.630102
0.942	0.630125
0.943	0.630278
0.944	0.63056
0.945	0.630971
0.946	0.63151
0.947	0.632177
0.948	0.632969
0.949	0.633887
0.95	0.634926
0.951	0.636086
0.952	0.637365
0.953	0.638758
0.954	0.640264
0.955	0.64188
0.956	0.643602
0.957	0.645427
0.958	0.647352
0.959	0.649373
0.96	0.651487
0.961	0.653689
0.962	0.655975
0.963	0.658342
0.964	0.660786
0.965	0.663302
0.966	0.665886
0.967	0.668534
0.968	0.671241
0.969	0.674003
0.97	0.676815
0.971	0.679674
0.972	0.682573
0.973	0.68551
0.974	0.688479
0.975	0.691472
0.976	0.694492
0.977	0.697531
0.978	0.700584
0.979	0.703648
0.98	0.706717
0.981	0.709786
0.982	0.712853
0.983	0.715912
0.984	0.718959
0.985	0.721991
0.986	0.725003
0.987	0.727991
0.988	0.730952
0.989	0.73388
0.99	0.736773
0.991	0.739625
0.992	0.742437
0.993	0.745205
0.994	0.747925
0.995	0.750596
0.996	0.753213
0.997	0.755773
0.998	0.758276
0.999	0.760719
1	0.7631


==> l=1_N=100_eps=1e-1.txt <==
Time Lyapunov_energy
0.01	1.83125
0.02	1.84773
0.03	1.86243
0.04	1.87688
0.05	1.89143
0.06	1.90603
0.07	1.9205
0.08	1.93469
0.09	1.94846
0.1	1.96169
0.11	1.97428
0.12	1.98615
0.13	1.99724
0.14	2.0075
0.15	2.01688
0.16	2.02533
0.17	2.03281
0.18	2.03929
0.19	2.04474
0.2	2.04913
0.21	2.05245
0.22	2.05466
0.23	2.05576
0.24	2.05574
0.25	2.05458
0.26	2.05229
0.27	2.04886
0.28	2.0443
0.29	2.03862
0.3	2.03183
0.31	2.02395
0.32	2.015
0.33	2.005
0.34	1.99399
0.35	1.98198
0.36	1.96902
0.37	1.95514
0.38	1.94039
0.39	1.9248
0.4	1.90842
0.41	1.89129
0.42	1.87345
0.43	1.85497
0.44	1.83588
0.45	1.81623
0.46	1.79608
0.47	1.7755
0.48	1.75454
0.49	1.73328
0.5	1.71179
0.51	1.69013
0.52	1.6684
0.53	1.64668
0.54	1.62503
0.55	1.60355
0.56	1.58232
0.57	1.56142
0.58	1.54093
0.59	1.52095
0.6	1.50154
0.61	1.48278
0.62	1.46476
0.63	1.44753
0.64	1.43118
0.65	1.41575
0.66	1.40132
0.67	1.38792
0.68	1.37561
0.69	1.36442
0.7	1.35438
0.71	1.3455
0.72	1.33782
0.73	1.33133
0.74	1.32603
0.75	1.32193
0.76	1.31901
0.77	1.31725
0.78	1.31663
0.79	1.31713
0.8	1.3187
0.81	1.32131
0.82	1.32492
0.83	1.32947
0.84	1.3349
0.85	1.34114
0.86	1.34813
0.87	1.35577
0.88	1.36398
0.89	1.37267
0.9	1.38172
0.91	1.39104
0.92	1.4005
0.93	1.41
0.94	1.41943
0.95	1.42868
0.96	1.43765
0.97	1.44627
0.98	1.45446
0.99	1.46218
1	1.4694


==> l=1_N=100_eps=1e-2.txt <==
Time Lyapunov_energy
0.01	17.7375
0.02	17.5441
0.03	17.2024
0.04	16.6664
0.05	15.891
0.06	14.8457
0.07	13.5359
0.08	12.0219
0.09	10.4251
0.1	8.90766
0.11	7.62599
0.12	6.67453
0.13	6.05788
0.14	5.7108
0.15	5.54847
0.16	5.49478
0.17	5.50802
0.18	5.5563
0.19	5.61491
0.2	5.66815
0.21	5.70693
0.22	5.72546
0.23	5.71963
0.24	5.68624
0.25	5.62257
0.26	5.52603
0.27	5.39399
0.28	5.22379
0.29	5.01301
0.3	4.7598
0.31	4.46367
0.32	4.12631
0.33	3.75271
0.34	3.35209
0.35	2.93815
0.36	2.52804
0.37	2.14008
0.38	1.79136
0.39	1.49468
0.4	1.25218
0.41	1.05988
0.42	0.916034
0.43	0.818167
0.44	0.763125
0.45	0.745791
0.46	0.75609
0.47	0.790507
0.48	0.84104
0.49	0.907073
0.5	0.988394
0.51	1.08296
0.52	1.18873
0.53	1.3053
0.54	1.43182
0.55	1.56664
0.56	1.70753
0.57	1.8514
0.58	1.99601
0.59	2.13993
0.6	2.28135
0.61	2.4183
0.62	2.54889
0.63	2.67151
0.64	2.78491
0.65	2.88821
0.66	2.98083
0.67	3.06245
0.68	3.13293
0.69	3.19229
0.7	3.24066
0.71	3.27822
0.72	3.30521
0.73	3.32188
0.74	3.32849
0.75	3.3253
0.76	3.31257
0.77	3.29056
0.78	3.25949
0.79	3.2196
0.8	3.17111
0.81	3.1142
0.82	3.04902
0.83	2.97568
0.84	2.89417
0.85	2.80438
0.86	2.70603
0.87	2.5987
0.88	2.48193
0.89	2.35545
0.9	2.21955
0.91	2.07505
0.92	1.9227
0.93	1.76279
0.94	1.59587
0.95	1.42364
0.96	1.2493
0.97	1.0772
0.98	0.912332
0.99	0.759772
1	0.623931


==> l=2_N=1000_eps=1e-1.txt <==
Time Lyapunov_energy
0.001	1.95396
0.002	1.96002
0.003	1.96693
0.004	1.97434
0.005	1.98205
0.006	1.9899
0.007	1.99783
0.008	2.00579
0.009	2.01373
0.01	2.02164
0.011	2.02951
0.012	2.03731
0.013	2.04502
0.014	2.05265
0.015	2.06018
0.016	2.0676
0.017	2.0749
0.018	2.08208
0.019	2.08913
0.02	2.09604
0.021	2.1028
0.022	2.10941
0.023	2.11585
0.024	2.12212
0.025	2.12821
0.026	2.13412
0.027	2.13984
0.028	2.14536
0.029	2.15068
0.03	2.15579
0.031	2.16068
0.032	2.16536
0.033	2.16981
0.034	2.17403
0.035	2.17802
0.036	2.18177
0.037	2.18528
0.038	2.18854
0.039	2.19156
0.04	2.19432
0.041	2.19682
0.042	2.19907
0.043	2.20105
0.044	2.20277
0.045	2.20423
0.046	2.20541
0.047	2.20633
0.048	2.20698
0.049	2.20735
0.05	2.20746
0.051	2.20729
0.052	2.20685
0.053	2.20614
0.054	2.20515
0.055	2.20389
0.056	2.20236
0.057	2.20056
0.058	2.19849
0.059	2.19616
0.06	2.19356
0.061	2.19069
0.062	2.18756
0.063	2.18418
0.064	2.18053
0.065	2.17663
0.066	2.17249
0.067	2.16809
0.068	2.16344
0.069	2.15856
0.07	2.15343
0.071	2.14807
0.072	2.14248
0.073	2.13666
0.074	2.13062
0.075	2.12436
0.076	2.11788
0.077	2.1112
0.078	2.10431
0.079	2.09722
0.08	2.08993
0.081	2.08246
0.082	2.0748
0.083	2.06696
0.084	2.05895
0.085	2.05076
0.086	2.0424
0.087	2.03388
0.088	2.02519
0.089	2.01635
0.09	2.00735
0.091	1.99819
0.092	1.98889
0.093	1.97944
0.094	1.96985
0.095	1.96011
0.096	1.95023
0.097	1.94022
0.098	1.93006
0.099	1.91977
0.1	1.90935
0.101	1.89879
0.102	1.8881
0.103	1.87728
0.104	1.86632
0.105	1.85524
0.106	1.84403
0.107	1.8327
0.108	1.82123
0.109	1.80965
0.11	1.79794
0.111	1.78611
0.112	1.77417
0.113	1.76212
0.114	1.74996
0.115	1.7377
0.116	1.72533
0.117	1.71286
0.118	1.7003
0.119	1.68765
0.12	1.67491
0.121	1.6621
0.122	1.64923
0.123	1.63629
0.124	1.6233
0.125	1.61026
0.126	1.59718
0.127	1.58407
0.128	1.57092
0.129	1.55776
0.13	1.54459
0.131	1.53141
0.132	1.51825
0.133	1.5051
0.134	1.49198
0.135	1.47889
0.136	1.46585
0.137	1.45286
0.138	1.43993
0.139	1.42707
0.14	1.41428
0.141	1.40158
0.142	1.38897
0.143	1.37647
0.144	1.36408
0.145	1.35182
0.146	1.33969
0.147	1.32772
0.148	1.31592
0.149	1.30429
0.15	1.29286
0.151	1.28164
0.152	1.27065
0.153	1.25989
0.154	1.2494
0.155	1.23918
0.156	1.22925
0.157	1.21962
0.158	1.21031
0.159	1.20133
0.16	1.19269
0.161	1.1844
0.162	1.17647
0.163	1.1689
0.164	1.1617
0.165	1.15487
0.166	1.14842
0.167	1.14234
0.168	1.13663
0.169	1.13129
0.17	1.12631
0.171	1.12169
0.172	1.11742
0.173	1.11349
0.174	1.10989
0.175	1.10661
0.176	1.10364
0.177	1.10096
0.178	1.09857
0.179	1.09646
0.18	1.09461
0.181	1.09302
0.182	1.09166
0.183	1.09053
0.184	1.08961
0.185	1.08888
0.186	1.08834
0.187	1.08798
0.188	1.08778
0.189	1.08774
0.19	1.08784
0.191	1.08807
0.192	1.08843
0.193	1.0889
0.194	1.08948
0.195	1.09015
0.196	1.0909
0.197	1.09174
0.198	1.09264
0.199	1.09361
0.2	1.09462
0.201	1.09568
0.202	1.09676
0.203	1.09787
0.204	1.09899
0.205	1.10011
0.206	1.10123
0.207	1.10232
0.208	1.10338
0.209	1.10441
0.21	1.10541
0.211	1.10636
0.212	1.10728
0.213	1.10817
0.214	1.10905
0.215	1.1099
0.216	1.11073
0.217	1.11151
0.218	1.11223
0.219	1.11286
0.22	1.11343
0.221	1.11393
0.222	1.11437
0.223	1.11474
0.224	1.11504
0.225	1.11529
0.226	1.11548
0.227	1.11559
0.228	1.11561
0.229	1.11555
0.23	1.1154
0.231	1.11516
0.232	1.11483
0.233	1.11442
0.234	1.1139
0.235	1.11329
0.236	1.11259
0.237	1.11179
0.238	1.11089
0.239	1.10989
0.24	1.10878
0.241	1.10755
0.242	1.10622
0.243	1.10478
0.244	1.10324
0.245	1.1016
0.246	1.09986
0.247	1.09803
0.248	1.09611
0.249	1.0941
0.25	1.09201
0.251	1.08983
0.252	1.08756
0.253	1.08522
0.254	1.08279
0.255	1.08029
0.256	1.07771
0.257	1.07505
0.258	1.07233
0.259	1.06953
0.26	1.06666
0.261	1.06373
0.262	1.06074
0.263	1.0577
0.264	1.05462
0.265	1.05152
0.266	1.0484
0.267	1.04527
0.268	1.04213
0.269	1.03901
0.27	1.03589
0.271	1.0328
0.272	1.02973
0.273	1.02669
0.274	1.02369
0.275	1.02073
0.276	1.01784
0.277	1.01502
0.278	1.01226
0.279	1.00956
0.28	1.00693
0.281	1.00436
0.282	1.00188
0.283	0.999496
0.284	0.997201
0.285	0.995002
0.286	0.992882
0.287	0.990833
0.288	0.988851
0.289	0.986935
0.29	0.985047
0.291	0.98318
0.292	0.981315
0.293	0.979443
0.294	0.977555
0.295	0.975641
0.296	0.9737
0.297	0.971726
0.298	0.969715
0.299	0.967662
0.3	0.965561
0.301	0.963412
0.302	0.961212
0.303	0.958966
0.304	0.956677
0.305	0.954345
0.306	0.951972
0.307	0.949558
0.308	0.947106
0.309	0.944622
0.31	0.942112
0.311	0.939581
0.312	0.937036
0.313	0.934485
0.314	0.93193
0.315	0.92938
0.316	0.926839
0.317	0.924314
0.318	0.921811
0.319	0.919334
0.32	0.91689
0.321	0.91449
0.322	0.912137
0.323	0.909841
0.324	0.9076
0.325	0.90542
0.326	0.903306
0.327	0.901264
0.328	0.8993
0.329	0.897416
0.33	0.895617
0.331	0.893904
0.332	0.892283
0.333	0.890756
0.334	0.889323
0.335	0.887987
0.336	0.886752
0.337	0.885615
0.338	0.884579
0.339	0.883646
0.34	0.882818
0.341	0.882095
0.342	0.881479
0.343	0.88097
0.344	0.88057
0.345	0.880278
0.346	0.880097
0.347	0.880025
0.348	0.880064
0.349	0.880213
0.35	0.880472
0.351	0.880841
0.352	0.88132
0.353	0.881907
0.354	0.882603
0.355	0.883406
0.356	0.884317
0.357	0.885332
0.358	0.886452
0.359	0.887675
0.36	0.888999
0.361	0.890423
0.362	0.891944
0.363	0.893562
0.364	0.895273
0.365	0.897074
0.366	0.898965
0.367	0.900944
0.368	0.903008
0.369	0.905153
0.37	0.907379
0.371	0.909679
0.372	0.912052
0.373	0.914492
0.374	0.916995
0.375	0.919558
0.376	0.922173
0.377	0.924837
0.378	0.927542
0.379	0.930291
0.38	0.933078
0.381	0.935901
0.382	0.938758
0.383	0.941643
0.384	0.944552
0.385	0.947485
0.386	0.950438
0.387	0.953408
0.388	0.956391
0.389	0.959386
0.39	0.962388
0.391	0.965392
0.392	0.968395
0.393	0.971393
0.394	0.974382
0.395	0.977358
0.396	0.980321
0.397	0.983267
0.398	0.986195
0.399	0.989102
0.4	0.991981
0.401	0.99483
0.402	0.997645
0.403	1.00042
0.404	1.00316
0.405	1.00586
0.406	1.0085
0.407	1.01108
0.408	1.0136
0.409	1.01605
0.41	1.01842
0.411	1.02071
0.412	1.02291
0.413	1.02504
0.414	1.02709
0.415	1.02907
0.416	1.03099
0.417	1.03286
0.418	1.03464
0.419	1.03633
0.42	1.03794
0.421	1.03948
0.422	1.04096
0.423	1.04237
0.424	1.04372
0.425	1.045
0.426	1.04624
0.427	1.04738
0.428	1.04844
0.429	1.04941
0.43	1.05029
0.431	1.05107
0.432	1.05175
0.433	1.05233
0.434	1.0528
0.435	1.05314
0.436	1.05337
0.437	1.05348
0.438	1.05346
0.439	1.05331
0.44	1.05302
0.441	1.05259
0.442	1.05202
0.443	1.05132
0.444	1.05048
0.445	1.04952
0.446	1.04844
0.447	1.04723
0.448	1.04591
0.449	1.04448
0.45	1.04293
0.451	1.04128
0.452	1.03952
0.453	1.03765
0.454	1.03568
0.455	1.03361
0.456	1.03144
0.457	1.02916
0.458	1.02678
0.459	1.0243
0.46	1.0217
0.461	1.019
0.462	1.01619
0.463	1.01329
0.464	1.01031
0.465	1.00724
0.466	1.0041
0.467	1.00089
0.468	0.997607
0.469	0.994278
0.47	0.990897
0.471	0.98747
0.472	0.984001
0.473	0.980499
0.474	0.976961
0.475	0.973383
0.476	0.969813
0.477	0.966246
0.478	0.962687
0.479	0.959139
0.48	0.955603
0.481	0.952072
0.482	0.948534
0.483	0.944988
0.484	0.941423
0.485	0.937858
0.486	0.934274
0.487	0.930651
0.488	0.926993
0.489	0.923308
0.49	0.919587
0.491	0.915849
0.492	0.912102
0.493	0.908357
0.494	0.904621
0.495	0.900898
0.496	0.897201
0.497	0.89354
0.498	0.889921
0.499	0.886346
0.5	0.882819
0.501	0.879342
0.502	0.875919
0.503	0.872554
0.504	0.869252
0.505	0.866016
0.506	0.862845
0.507	0.859739
0.508	0.8567
0.509	0.853728
0.51	0.850827
0.511	0.847999
0.512	0.845245
0.513	0.84257
0.514	0.83997
0.515	0.837448
0.516	0.835001
0.517	0.832635
0.518	0.830346
0.519	0.828133
0.52	0.825994
0.521	0.823931
0.522	0.821942
0.523	0.820034
0.524	0.818204
0.525	0.816457
0.526	0.814791
0.527	0.81321
0.528	0.811713
0.529	0.810302
0.53	0.808978
0.531	0.80774
0.532	0.806591
0.533	0.805531
0.534	0.804558
0.535	0.803672
0.536	0.802878
0.537	0.802167
0.538	0.801543
0.539	0.801004
0.54	0.800553
0.541	0.800188
0.542	0.79991
0.543	0.799718
0.544	0.799612
0.545	0.799592
0.546	0.799658
0.547	0.799808
0.548	0.800043
0.549	0.800361
0.55	0.800762
0.551	0.801245
0.552	0.801808
0.553	0.802451
0.554	0.803172
0.555	0.80397
0.556	0.804844
0.557	0.805792
0.558	0.806813
0.559	0.807905
0.56	0.809066
0.561	0.810295
0.562	0.811591
0.563	0.81295
0.564	0.814372
0.565	0.815851
0.566	0.817393
0.567	0.818993
0.568	0.820651
0.569	0.822363
0.57	0.82413
0.571	0.825949
0.572	0.827818
0.573	0.829735
0.574	0.8317
0.575	0.833709
0.576	0.835756
0.577	0.837841
0.578	0.839956
0.579	0.842099
0.58	0.844262
0.581	0.846445
0.582	0.848645
0.583	0.850859
0.584	0.853085
0.585	0.855325
0.586	0.857573
0.587	0.859831
0.588	0.862094
0.589	0.864357
0.59	0.866618
0.591	0.86887
0.592	0.871111
0.593	0.873333
0.594	0.875533
0.595	0.877707
0.596	0.87985
0.597	0.881961
0.598	0.884036
0.599	0.886072
0.6	0.888067
0.601	0.890017
0.602	0.891917
0.603	0.893762
0.604	0.89555
0.605	0.897278
0.606	0.898941
0.607	0.900536
0.608	0.902062
0.609	0.903517
0.61	0.904896
0.611	0.906197
0.612	0.907413
0.613	0.90856
0.614	0.909633
0.615	0.910635
0.616	0.911562
0.617	0.91242
0.618	0.913214
0.619	0.913954
0.62	0.914644
0.621	0.915278
0.622	0.91585
0.623	0.916353
0.624	0.91678
0.625	0.917115
0.626	0.917355
0.627	0.917524
0.628	0.917628
0.629	0.917666
0.63	0.917639
0.631	0.917549
0.632	0.917395
0.633	0.917201
0.634	0.916917
0.635	0.916558
0.636	0.916121
0.637	0.915604
0.638	0.915001
0.639	0.914312
0.64	0.913535
0.641	0.912666
0.642	0.911707
0.643	0.910654
0.644	0.909507
0.645	0.908265
0.646	0.906928
0.647	0.905495
0.648	0.903968
0.649	0.902346
0.65	0.900631
0.651	0.898826
0.652	0.89693
0.653	0.894949
0.654	0.892883
0.655	0.890737
0.656	0.888515
0.657	0.88622
0.658	0.883858
0.659	0.881434
0.66	0.878954
0.661	0.876425
0.662	0.873851
0.663	0.871243
0.664	0.868604
0.665	0.865948
0.666	0.86328
0.667	0.86061
0.668	0.857921
0.669	0.855274
0.67	0.852653
0.671	0.850065
0.672	0.84751
0.673	0.844991
0.674	0.842514
0.675	0.840073
0.676	0.837639
0.677	0.835207
0.678	0.832794
0.679	0.830413
0.68	0.828072
0.681	0.825773
0.682	0.82353
0.683	0.821334
0.684	0.819173
0.685	0.817028
0.686	0.814889
0.687	0.812761
0.688	0.810643
0.689	0.808544
0.69	0.806441
0.691	0.804335
0.692	0.80222
0.693	0.800097
0.694	0.797961
0.695	0.79581
0.696	0.793643
0.697	0.791456
0.698	0.789253
0.699	0.787027
0.7	0.784782
0.701	0.782526
0.702	0.780262
0.703	0.777992
0.704	0.775718
0.705	0.773442
0.706	0.771166
0.707	0.768892
0.708	0.766624
0.709	0.764366
0.71	0.762126
0.711	0.759911
0.712	0.757727
0.713	0.755584
0.714	0.753485
0.715	0.751442
0.716	0.749445
0.717	0.747502
0.718	0.745611
0.719	0.743772
0.72	0.741983
0.721	0.740245
0.722	0.738557
0.723	0.736923
0.724	0.735353
0.725	0.733854
0.726	0.732424
0.727	0.731069
0.728	0.729787
0.729	0.728578
0.73	0.727441
0.731	0.726375
0.732	0.725379
0.733	0.724451
0.734	0.723593
0.735	0.722803
0.736	0.722085
0.737	0.721432
0.738	0.720843
0.739	0.72032
0.74	0.719861
0.741	0.719466
0.742	0.719133
0.743	0.718862
0.744	0.71865
0.745	0.718498
0.746	0.718404
0.747	0.718367
0.748	0.718386
0.749	0.718459
0.75	0.718586
0.751	0.718765
0.752	0.718996
0.753	0.719278
0.754	0.719609
0.755	0.719988
0.756	0.720415
0.757	0.720887
0.758	0.721405
0.759	0.721966
0.76	0.72257
0.761	0.723215
0.762	0.723901
0.763	0.724625
0.764	0.725387
0.765	0.726182
0.766	0.727016
0.767	0.727885
0.768	0.728788
0.769	0.729722
0.77	0.730688
0.771	0.731686
0.772	0.732713
0.773	0.73377
0.774	0.734852
0.775	0.735957
0.776	0.737082
0.777	0.738224
0.778	0.739385
0.779	0.740549
0.78	0.741714
0.781	0.742881
0.782	0.744048
0.783	0.745218
0.784	0.746392
0.785	0.747574
0.786	0.748755
0.787	0.749947
0.788	0.751144
0.789	0.752343
0.79	0.753542
0.791	0.75474
0.792	0.755935
0.793	0.757124
0.794	0.758307
0.795	0.759482
0.796	0.760649
0.797	0.761808
0.798	0.762959
0.799	0.764101
0.8	0.765239
0.801	0.766368
0.802	0.767487
0.803	0.768587
0.804	0.769671
0.805	0.770732
0.806	0.771768
0.807	0.772775
0.808	0.773753
0.809	0.774704
0.81	0.775626
0.811	0.77652
0.812	0.777385
0.813	0.778242
0.814	0.779083
0.815	0.779905
0.816	0.780706
0.817	0.781485
0.818	0.782228
0.819	0.782919
0.82	0.783567
0.821	0.784173
0.822	0.78474
0.823	0.785268
0.824	0.785744
0.825	0.786153
0.826	0.786496
0.827	0.786785
0.828	0.78703
0.829	0.787219
0.83	0.787349
0.831	0.787417
0.832	0.787418
0.833	0.787366
0.834	0.787225
0.835	0.787005
0.836	0.786703
0.837	0.78632
0.838	0.785851
0.839	0.785299
0.84	0.784663
0.841	0.783941
0.842	0.783134
0.843	0.782242
0.844	0.781267
0.845	0.78021
0.846	0.779071
0.847	0.777852
0.848	0.776553
0.849	0.775175
0.85	0.773718
0.851	0.772185
0.852	0.770577
0.853	0.768894
0.854	0.767137
0.855	0.765309
0.856	0.763411
0.857	0.761444
0.858	0.75941
0.859	0.757311
0.86	0.755151
0.861	0.75293
0.862	0.750654
0.863	0.748326
0.864	0.745947
0.865	0.743522
0.866	0.741052
0.867	0.738542
0.868	0.735982
0.869	0.7334
0.87	0.730788
0.871	0.72815
0.872	0.725485
0.873	0.722794
0.874	0.720089
0.875	0.717353
0.876	0.714579
0.877	0.711766
0.878	0.708925
0.879	0.706065
0.88	0.703189
0.881	0.700294
0.882	0.697391
0.883	0.694476
0.884	0.691563
0.885	0.688664
0.886	0.685777
0.887	0.682904
0.888	0.680048
0.889	0.677229
0.89	0.674425
0.891	0.671634
0.892	0.668859
0.893	0.666105
0.894	0.66337
0.895	0.660658
0.896	0.657972
0.897	0.655316
0.898	0.6527
0.899	0.650119
0.9	0.647582
0.901	0.645093
0.902	0.642656
0.903	0.640271
0.904	0.637937
0.905	0.635655
0.906	0.633425
0.907	0.631248
0.908	0.629122
0.909	0.627048
0.91	0.625025
0.911	0.623053
0.912	0.621133
0.913	0.619268
0.914	0.617457
0.915	0.61571
0.916	0.614011
0.917	0.612364
0.918	0.610767
0.919	0.609215
0.92	0.607704
0.921	0.606231
0.922	0.604792
0.923	0.603379
0.924	0.602013
0.925	0.600693
0.926	0.599419
0.927	0.598196
0.928	0.597026
0.929	0.595911
0.93	0.594851
0.931	0.593845
0.932	0.59289
0.933	0.591984
0.934	0.591124
0.935	0.590312
0.936	0.589553
0.937	0.588837
0.938	0.588167
0.939	0.587545
0.94	0.586973
0.941	0.58645
0.942	0.585976
0.943	0.585553
0.944	0.585181
0.945	0.58486
0.946	0.584591
0.947	0.584374
0.948	0.58421
0.949	0.584099
0.95	0.584041
0.951	0.584036
0.952	0.584086
0.953	0.584189
0.954	0.584346
0.955	0.584556
0.956	0.58482
0.957	0.585136
0.958	0.585505
0.959	0.585925
0.96	0.586397
0.961	0.586919
0.962	0.58749
0.963	0.588109
0.964	0.588775
0.965	0.58948
0.966	0.590236
0.967	0.591034
0.968	0.591875
0.969	0.592757
0.97	0.59368
0.971	0.594643
0.972	0.595647
0.973	0.596688
0.974	0.597764
0.975	0.59887
0.976	0.600001
0.977	0.601156
0.978	0.602339
0.979	0.603529
0.98	0.604727
0.981	0.605931
0.982	0.607142
0.983	0.608363
0.984	0.609592
0.985	0.610827
0.986	0.612061
0.987	0.613302
0.988	0.61454
0.989	0.615774
0.99	0.616999
0.991	0.618215
0.992	0.619422
0.993	0.620618
0.994	0.621805
0.995	0.622981
0.996	0.624148
0.997	0.625303
0.998	0.626446
0.999	0.627577
1	0.628695


==> l=2_N=100_eps=1e-1.txt <==
Time Lyapunov_energy
0.01	1.96104
0.02	1.97612
0.03	1.99115
0.04	2.00639
0.05	2.02172
0.06	2.03699
0.07	2.05205
0.08	2.06678
0.09	2.0811
0.1	2.09493
0.11	2.10819
0.12	2.12081
0.13	2.13274
0.14	2.14391
0.15	2.15427
0.16	2.16378
0.17	2.17239
0.18	2.18008
0.19	2.18681
0.2	2.19254
0.21	2.19725
0.22	2.20094
0.23	2.20357
0.24	2.20513
0.25	2.20563
0.26	2.20506
0.27	2.20342
0.28	2.20072
0.29	2.19697
0.3	2.19218
0.31	2.18638
0.32	2.17959
0.33	2.17184
0.34	2.16316
0.35	2.15358
0.36	2.14315
0.37	2.13191
0.38	2.11991
0.39	2.1072
0.4	2.09384
0.41	2.07989
0.42	2.0654
0.43	2.05045
0.44	2.03508
0.45	2.01936
0.46	2.00335
0.47	1.98711
0.48	1.9707
0.49	1.95418
0.5	1.93763
0.51	1.92109
0.52	1.90464
0.53	1.88834
0.54	1.87225
0.55	1.85644
0.56	1.84096
0.57	1.82589
0.58	1.81129
0.59	1.79721
0.6	1.7837
0.61	1.77082
0.62	1.75861
0.63	1.74713
0.64	1.7364
0.65	1.72647
0.66	1.71737
0.67	1.70912
0.68	1.70177
0.69	1.69533
0.7	1.68982
0.71	1.68527
0.72	1.68168
0.73	1.67907
0.74	1.67744
0.75	1.6768
0.76	1.67715
0.77	1.67848
0.78	1.68079
0.79	1.68408
0.8	1.68832
0.81	1.69351
0.82	1.69962
0.83	1.70664
0.84	1.71453
0.85	1.72326
0.86	1.73281
0.87	1.74313
0.88	1.7542
0.89	1.76596
0.9	1.77837
0.91	1.79138
0.92	1.80494
0.93	1.81899
0.94	1.83347
0.95	1.84833
0.96	1.86348
0.97	1.87887
0.98	1.89443
0.99	1.91009
1	1.92578


==> l=2_N=100_eps=1e-2.txt <==
Time Lyapunov_energy
0.01	18.9492
0.02	18.8606
0.03	18.6672
0.04	18.3399
0.05	17.8542
0.06	17.1977
0.07	16.3738
0.08	15.3918
0.09	14.249
0.1	12.9259
0.11	11.41
0.12	9.73305
0.13	7.98607
0.14	6.29606
0.15	4.78523
0.16	3.53528
0.17	2.57456
0.18	1.88568
0.19	1.41952
0.2	1.1136
0.21	0.91251
0.22	0.776917
0.23	0.681038
0.24	0.60931
0.25	0.552255
0.26	0.503617
0.27	0.45966
0.28	0.418905
0.29	0.381278
0.3	0.347517
0.31	0.319329
0.32	0.299549
0.33	0.291536
0.34	0.298288
0.35	0.322808
0.36	0.367258
0.37	0.431185
0.38	0.513488
0.39	0.612057
0.4	0.725351
0.41	0.850052
0.42	0.985378
0.43	1.13453
0.44	1.29908
0.45	1.47761
0.46	1.66847
0.47	1.87005
0.48	2.08076
0.49	2.29779
0.5	2.51771
0.51	2.73729
0.52	2.95413
0.53	3.16507
0.54	3.36591
0.55	3.55136
0.56	3.71465
0.57	3.84686
0.58	3.93715
0.59	3.97305
0.6	3.94266
0.61	3.83814
0.62	3.65949
0.63	3.42244
0.64	3.16732
0.65	2.9469
0.66	2.79391
0.67	2.70161
0.68	2.63748
0.69	2.56849
0.7	2.47194
0.71	2.33463
0.72	2.15338
0.73	1.94032
0.74	1.72458
0.75	1.54091
0.76	1.40889
0.77	1.32347
0.78	1.26648
0.79	1.22209
0.8	1.18084
0.81	1.13884
0.82	1.09463
0.83	1.04776
0.84	0.998289
0.85	0.946555
0.86	0.893064
0.87	0.838374
0.88	0.783208
0.89	0.728196
0.9	0.674008
0.91	0.621274
0.92	0.570585
0.93	0.52256
0.94	0.477795
0.95	0.436784
0.96	0.399792
0.97	0.36699
0.98	0.338329
0.99	0.314033
1	0.294424


==> l=3_N=1000_eps=1e-1.txt <==
Time Lyapunov_energy
0.001	1.97529
0.002	1.97981
0.003	1.98632
0.004	1.9938
0.005	2.00169
0.006	2.00972
0.007	2.0178
0.008	2.02587
0.009	2.03391
0.01	2.0419
0.011	2.04982
0.012	2.05767
0.013	2.06544
0.014	2.07312
0.015	2.0807
0.016	2.08816
0.017	2.09551
0.018	2.10274
0.019	2.10983
0.02	2.11678
0.021	2.12358
0.022	2.13023
0.023	2.13672
0.024	2.14303
0.025	2.14917
0.026	2.15513
0.027	2.16089
0.028	2.16647
0.029	2.17184
0.03	2.177
0.031	2.18196
0.032	2.18669
0.033	2.19121
0.034	2.19549
0.035	2.19955
0.036	2.20337
0.037	2.20695
0.038	2.21028
0.039	2.21337
0.04	2.2162
0.041	2.21878
0.042	2.22111
0.043	2.22317
0.044	2.22497
0.045	2.22651
0.046	2.22778
0.047	2.22879
0.048	2.22952
0.049	2.22999
0.05	2.23018
0.051	2.23011
0.052	2.22976
0.053	2.22914
0.054	2.22825
0.055	2.22709
0.056	2.22566
0.057	2.22397
0.058	2.222
0.059	2.21977
0.06	2.21728
0.061	2.21453
0.062	2.21151
0.063	2.20825
0.064	2.20473
0.065	2.20095
0.066	2.19694
0.067	2.19268
0.068	2.18818
0.069	2.18345
0.07	2.17848
0.071	2.17329
0.072	2.16789
0.073	2.16226
0.074	2.15642
0.075	2.15038
0.076	2.14415
0.077	2.13772
0.078	2.13111
0.079	2.12431
0.08	2.11735
0.081	2.11022
0.082	2.10293
0.083	2.09549
0.084	2.08791
0.085	2.0802
0.086	2.07236
0.087	2.06441
0.088	2.05635
0.089	2.0482
0.09	2.03997
0.091	2.03165
0.092	2.02327
0.093	2.01482
0.094	2.00631
0.095	1.99776
0.096	1.98917
0.097	1.98055
0.098	1.97192
0.099	1.96328
0.1	1.95465
0.101	1.94603
0.102	1.93742
0.103	1.92884
0.104	1.9203
0.105	1.91182
0.106	1.90338
0.107	1.89501
0.108	1.88672
0.109	1.87852
0.11	1.8704
0.111	1.86236
0.112	1.85442
0.113	1.84658
0.114	1.83884
0.115	1.83122
0.116	1.82372
0.117	1.81634
0.118	1.80907
0.119	1.80193
0.12	1.79493
0.121	1.78808
0.122	1.78137
0.123	1.77482
0.124	1.76842
0.125	1.76218
0.126	1.75611
0.127	1.7502
0.128	1.74447
0.129	1.73892
0.13	1.73354
0.131	1.72833
0.132	1.72329
0.133	1.71844
0.134	1.71376
0.135	1.70927
0.136	1.70496
0.137	1.70083
0.138	1.69689
0.139	1.69311
0.14	1.68952
0.141	1.6861
0.142	1.68285
0.143	1.67978
0.144	1.67687
0.145	1.67412
0.146	1.67154
0.147	1.66911
0.148	1.66684
0.149	1.66471
0.15	1.66273
0.151	1.66088
0.152	1.65916
0.153	1.65757
0.154	1.65609
0.155	1.65472
0.156	1.65345
0.157	1.65227
0.158	1.65118
0.159	1.65016
0.16	1.64921
0.161	1.64831
0.162	1.64746
0.163	1.64663
0.164	1.64583
0.165	1.64505
0.166	1.64427
0.167	1.64348
0.168	1.64269
0.169	1.64186
0.17	1.641
0.171	1.64006
0.172	1.63906
0.173	1.63799
0.174	1.63683
0.175	1.63557
0.176	1.63422
0.177	1.63278
0.178	1.63122
0.179	1.62953
0.18	1.62771
0.181	1.62575
0.182	1.62365
0.183	1.62142
0.184	1.61905
0.185	1.61651
0.186	1.6138
0.187	1.61093
0.188	1.60789
0.189	1.60469
0.19	1.60134
0.191	1.59783
0.192	1.59418
0.193	1.59041
0.194	1.58654
0.195	1.58257
0.196	1.57851
0.197	1.57436
0.198	1.57013
0.199	1.56584
0.2	1.5615
0.201	1.55714
0.202	1.55278
0.203	1.54843
0.204	1.54411
0.205	1.53986
0.206	1.53568
0.207	1.53156
0.208	1.52753
0.209	1.52357
0.21	1.5197
0.211	1.51594
0.212	1.51228
0.213	1.50873
0.214	1.50529
0.215	1.50195
0.216	1.4987
0.217	1.49554
0.218	1.49251
0.219	1.48961
0.22	1.48685
0.221	1.48418
0.222	1.48154
0.223	1.47895
0.224	1.47638
0.225	1.47385
0.226	1.47136
0.227	1.46889
0.228	1.46644
0.229	1.46399
0.23	1.46155
0.231	1.4591
0.232	1.45663
0.233	1.45413
0.234	1.45161
0.235	1.44907
0.236	1.4465
0.237	1.4439
0.238	1.44126
0.239	1.43859
0.24	1.43589
0.241	1.43315
0.242	1.43038
0.243	1.42757
0.244	1.42472
0.245	1.42182
0.246	1.41888
0.247	1.41589
0.248	1.41286
0.249	1.40977
0.25	1.40664
0.251	1.40346
0.252	1.40024
0.253	1.39697
0.254	1.39365
0.255	1.39028
0.256	1.38688
0.257	1.38342
0.258	1.37993
0.259	1.37641
0.26	1.37285
0.261	1.36926
0.262	1.36563
0.263	1.36198
0.264	1.35829
0.265	1.35457
0.266	1.35081
0.267	1.34702
0.268	1.3432
0.269	1.33934
0.27	1.33544
0.271	1.33153
0.272	1.3276
0.273	1.32365
0.274	1.31967
0.275	1.31566
0.276	1.31163
0.277	1.30758
0.278	1.30351
0.279	1.2994
0.28	1.29525
0.281	1.29108
0.282	1.28695
0.283	1.28286
0.284	1.27881
0.285	1.27477
0.286	1.27071
0.287	1.26663
0.288	1.26257
0.289	1.25856
0.29	1.25455
0.291	1.25056
0.292	1.24657
0.293	1.24256
0.294	1.23856
0.295	1.23458
0.296	1.23064
0.297	1.22673
0.298	1.22285
0.299	1.21899
0.3	1.21517
0.301	1.21138
0.302	1.20761
0.303	1.20386
0.304	1.20014
0.305	1.19644
0.306	1.19278
0.307	1.18917
0.308	1.18564
0.309	1.18213
0.31	1.17865
0.311	1.17523
0.312	1.17186
0.313	1.16853
0.314	1.16523
0.315	1.16196
0.316	1.15872
0.317	1.15556
0.318	1.15249
0.319	1.14953
0.32	1.14666
0.321	1.1438
0.322	1.14095
0.323	1.13816
0.324	1.13541
0.325	1.13271
0.326	1.13007
0.327	1.12747
0.328	1.12495
0.329	1.12251
0.33	1.12013
0.331	1.11783
0.332	1.11562
0.333	1.1135
0.334	1.11146
0.335	1.10948
0.336	1.10757
0.337	1.10575
0.338	1.104
0.339	1.10233
0.34	1.10073
0.341	1.09922
0.342	1.09779
0.343	1.09644
0.344	1.09518
0.345	1.094
0.346	1.0929
0.347	1.09188
0.348	1.09095
0.349	1.0901
0.35	1.08933
0.351	1.08864
0.352	1.08804
0.353	1.08751
0.354	1.08706
0.355	1.08668
0.356	1.08638
0.357	1.08615
0.358	1.08598
0.359	1.08589
0.36	1.08585
0.361	1.08587
0.362	1.08594
0.363	1.08607
0.364	1.08624
0.365	1.08646
0.366	1.08672
0.367	1.08702
0.368	1.08736
0.369	1.08774
0.37	1.08814
0.371	1.08857
0.372	1.08902
0.373	1.08948
0.374	1.08996
0.375	1.09043
0.376	1.09091
0.377	1.09142
0.378	1.09195
0.379	1.09248
0.38	1.09298
0.381	1.09344
0.382	1.09382
0.383	1.09421
0.384	1.09462
0.385	1.09503
0.386	1.09546
0.387	1.09589
0.388	1.09631
0.389	1.0967
0.39	1.09709
0.391	1.09748
0.392	1.09785
0.393	1.09816
0.394	1.09848
0.395	1.09879
0.396	1.09908
0.397	1.09934
0.398	1.09958
0.399	1.09978
0.4	1.09997
0.401	1.10013
0.402	1.10029
0.403	1.10044
0.404	1.10057
0.405	1.10062
0.406	1.10063
0.407	1.10061
0.408	1.10054
0.409	1.10039
0.41	1.10018
0.411	1.09993
0.412	1.09964
0.413	1.09938
0.414	1.09912
0.415	1.09885
0.416	1.09853
0.417	1.09818
0.418	1.09778
0.419	1.09733
0.42	1.09681
0.421	1.09624
0.422	1.09561
0.423	1.09492
0.424	1.09415
0.425	1.09333
0.426	1.09245
0.427	1.0915
0.428	1.0905
0.429	1.08941
0.43	1.08827
0.431	1.08708
0.432	1.08582
0.433	1.08451
0.434	1.08313
0.435	1.08169
0.436	1.08018
0.437	1.07861
0.438	1.07698
0.439	1.07529
0.44	1.07354
0.441	1.07171
0.442	1.06983
0.443	1.06788
0.444	1.06587
0.445	1.0638
0.446	1.06166
0.447	1.05947
0.448	1.05722
0.449	1.05491
0.45	1.05255
0.451	1.05013
0.452	1.04766
0.453	1.04513
0.454	1.04256
0.455	1.03994
0.456	1.03728
0.457	1.03457
0.458	1.03183
0.459	1.02905
0.46	1.02625
0.461	1.0234
0.462	1.02052
0.463	1.01763
0.464	1.0147
0.465	1.01176
0.466	1.0088
0.467	1.00583
0.468	1.00284
0.469	0.999844
0.47	0.996846
0.471	0.993858
0.472	0.990882
0.473	0.987887
0.474	0.984891
0.475	0.9819
0.476	0.97892
0.477	0.975956
0.478	0.97299
0.479	0.970017
0.48	0.967026
0.481	0.964024
0.482	0.960986
0.483	0.957916
0.484	0.954861
0.485	0.951851
0.486	0.948869
0.487	0.945955
0.488	0.943187
0.489	0.940621
0.49	0.938188
0.491	0.935823
0.492	0.933456
0.493	0.931079
0.494	0.928711
0.495	0.926375
0.496	0.92407
0.497	0.92174
0.498	0.919492
0.499	0.917312
0.5	0.915194
0.501	0.913126
0.502	0.911123
0.503	0.909162
0.504	0.907273
0.505	0.905474
0.506	0.903784
0.507	0.902181
0.508	0.90069
0.509	0.899211
0.51	0.897789
0.511	0.896453
0.512	0.89519
0.513	0.893977
0.514	0.892821
0.515	0.891696
0.516	0.890587
0.517	0.889528
0.518	0.888586
0.519	0.887748
0.52	0.886896
0.521	0.886018
0.522	0.885107
0.523	0.884242
0.524	0.88341
0.525	0.882628
0.526	0.881856
0.527	0.881071
0.528	0.880295
0.529	0.879533
0.53	0.878802
0.531	0.878121
0.532	0.877506
0.533	0.87694
0.534	0.876423
0.535	0.875951
0.536	0.875544
0.537	0.875193
0.538	0.874904
0.539	0.874651
0.54	0.874446
0.541	0.874295
0.542	0.874204
0.543	0.874195
0.544	0.874234
0.545	0.87434
0.546	0.874516
0.547	0.874763
0.548	0.875081
0.549	0.875471
0.55	0.875931
0.551	0.876464
0.552	0.877067
0.553	0.877744
0.554	0.878493
0.555	0.879313
0.556	0.880205
0.557	0.881168
0.558	0.882178
0.559	0.883272
0.56	0.88443
0.561	0.885647
0.562	0.886915
0.563	0.888224
0.564	0.889593
0.565	0.891015
0.566	0.892497
0.567	0.894026
0.568	0.895598
0.569	0.897207
0.57	0.898865
0.571	0.900547
0.572	0.902246
0.573	0.903949
0.574	0.905656
0.575	0.90734
0.576	0.909016
0.577	0.910716
0.578	0.912434
0.579	0.91417
0.58	0.915838
0.581	0.917451
0.582	0.918993
0.583	0.920583
0.584	0.922235
0.585	0.923879
0.586	0.925518
0.587	0.92715
0.588	0.928772
0.589	0.930366
0.59	0.931952
0.591	0.933541
0.592	0.935108
0.593	0.936596
0.594	0.938074
0.595	0.939504
0.596	0.940908
0.597	0.942268
0.598	0.943574
0.599	0.944797
0.6	0.945973
0.601	0.947095
0.602	0.94818
0.603	0.949251
0.604	0.950302
0.605	0.951239
0.606	0.952134
0.607	0.952971
0.608	0.95375
0.609	0.954456
0.61	0.955095
0.611	0.955712
0.612	0.956344
0.613	0.957057
0.614	0.957818
0.615	0.958569
0.616	0.959264
0.617	0.959912
0.618	0.960502
0.619	0.961001
0.62	0.961393
0.621	0.961699
0.622	0.961897
0.623	0.962014
0.624	0.962054
0.625	0.96204
0.626	0.961971
0.627	0.961843
0.628	0.961673
0.629	0.961429
0.63	0.961142
0.631	0.960811
0.632	0.960428
0.633	0.959997
0.634	0.959512
0.635	0.958975
0.636	0.958382
0.637	0.957737
0.638	0.957036
0.639	0.956286
0.64	0.955482
0.641	0.954618
0.642	0.953701
0.643	0.952734
0.644	0.951716
0.645	0.950649
0.646	0.949532
0.647	0.948365
0.648	0.947151
0.649	0.94589
0.65	0.944584
0.651	0.943234
0.652	0.941843
0.653	0.940412
0.654	0.938944
0.655	0.937441
0.656	0.935906
0.657	0.934342
0.658	0.932753
0.659	0.931142
0.66	0.92951
0.661	0.927853
0.662	0.926178
0.663	0.924494
0.664	0.922799
0.665	0.921095
0.666	0.919382
0.667	0.917664
0.668	0.915942
0.669	0.914224
0.67	0.912511
0.671	0.910816
0.672	0.909144
0.673	0.907458
0.674	0.905797
0.675	0.904144
0.676	0.902502
0.677	0.900874
0.678	0.89923
0.679	0.897562
0.68	0.895835
0.681	0.894062
0.682	0.892215
0.683	0.890314
0.684	0.888413
0.685	0.886532
0.686	0.884651
0.687	0.882827
0.688	0.88116
0.689	0.879725
0.69	0.878411
0.691	0.877142
0.692	0.875863
0.693	0.874573
0.694	0.873287
0.695	0.871997
0.696	0.870719
0.697	0.869367
0.698	0.868055
0.699	0.866791
0.7	0.865546
0.701	0.864301
0.702	0.863067
0.703	0.861795
0.704	0.860533
0.705	0.859306
0.706	0.858144
0.707	0.857012
0.708	0.855959
0.709	0.854895
0.71	0.853859
0.711	0.852884
0.712	0.851945
0.713	0.851004
0.714	0.850082
0.715	0.849176
0.716	0.848258
0.717	0.84735
0.718	0.846572
0.719	0.845926
0.72	0.845244
0.721	0.844534
0.722	0.843773
0.723	0.843077
0.724	0.842434
0.725	0.841844
0.726	0.841266
0.727	0.840679
0.728	0.840108
0.729	0.839553
0.73	0.839027
0.731	0.838517
0.732	0.838069
0.733	0.83766
0.734	0.837304
0.735	0.837007
0.736	0.836784
0.737	0.836617
0.738	0.836513
0.739	0.836439
0.74	0.836413
0.741	0.836442
0.742	0.83653
0.743	0.836707
0.744	0.836922
0.745	0.837203
0.746	0.837549
0.747	0.837961
0.748	0.838438
0.749	0.838979
0.75	0.839584
0.751	0.840253
0.752	0.840986
0.753	0.841782
0.754	0.842642
0.755	0.843564
0.756	0.844551
0.757	0.845601
0.758	0.846686
0.759	0.847852
0.76	0.849075
0.761	0.85035
0.762	0.851669
0.763	0.853015
0.764	0.854416
0.765	0.855864
0.766	0.857371
0.767	0.858926
0.768	0.860521
0.769	0.862138
0.77	0.863797
0.771	0.865457
0.772	0.86713
0.773	0.868807
0.774	0.870488
0.775	0.872141
0.776	0.873788
0.777	0.875454
0.778	0.877152
0.779	0.878877
0.78	0.880517
0.781	0.882097
0.782	0.883586
0.783	0.885137
0.784	0.886742
0.785	0.8883
0.786	0.889826
0.787	0.891343
0.788	0.892839
0.789	0.894292
0.79	0.895744
0.791	0.897207
0.792	0.898661
0.793	0.900061
0.794	0.901449
0.795	0.902779
0.796	0.904072
0.797	0.90531
0.798	0.90648
0.799	0.907552
0.8	0.908568
0.801	0.909523
0.802	0.91044
0.803	0.911356
0.804	0.912259
0.805	0.913051
0.806	0.913835
0.807	0.91459
0.808	0.915331
0.809	0.916049
0.81	0.916746
0.811	0.917452
0.812	0.918188
0.813	0.919046
0.814	0.919972
0.815	0.920892
0.816	0.921754
0.817	0.922562
0.818	0.923307
0.819	0.923955
0.82	0.924489
0.821	0.924928
0.822	0.92526
0.823	0.925511
0.824	0.925682
0.825	0.925797
0.826	0.925857
0.827	0.925861
0.828	0.925824
0.829	0.925717
0.83	0.925566
0.831	0.92537
0.832	0.925119
0.833	0.924817
0.834	0.924461
0.835	0.924052
0.836	0.923588
0.837	0.923072
0.838	0.922505
0.839	0.92189
0.84	0.921223
0.841	0.920497
0.842	0.91972
0.843	0.918893
0.844	0.918017
0.845	0.917091
0.846	0.916115
0.847	0.915089
0.848	0.914014
0.849	0.912893
0.85	0.911725
0.851	0.910512
0.852	0.909255
0.853	0.907958
0.854	0.906621
0.855	0.905247
0.856	0.903838
0.857	0.902397
0.858	0.900929
0.859	0.899436
0.86	0.89792
0.861	0.896376
0.862	0.894811
0.863	0.893234
0.864	0.891643
0.865	0.89004
0.866	0.888422
0.867	0.886793
0.868	0.885153
0.869	0.883507
0.87	0.881856
0.871	0.880215
0.872	0.87859
0.873	0.876949
0.874	0.87533
0.875	0.873715
0.876	0.872105
0.877	0.870501
0.878	0.868869
0.879	0.867201
0.88	0.865465
0.881	0.863661
0.882	0.861764
0.883	0.859791
0.884	0.857792
0.885	0.855784
0.886	0.853751
0.887	0.851752
0.888	0.84989
0.889	0.848266
0.89	0.846763
0.891	0.845334
0.892	0.843949
0.893	0.842615
0.894	0.841346
0.895	0.84012
0.896	0.838949
0.897	0.83772
0.898	0.836551
0.899	0.835452
0.9	0.834377
0.901	0.8333
0.902	0.832232
0.903	0.83111
0.904	0.82998
0.905	0.828866
0.906	0.8278
0.907	0.826753
0.908	0.825784
0.909	0.824848
0.91	0.823993
0.911	0.823239
0.912	0.82255
0.913	0.821859
0.914	0.821186
0.915	0.820535
0.916	0.819858
0.917	0.819172
0.918	0.818619
0.919	0.818216
0.92	0.817792
0.921	0.81738
0.922	0.81692
0.923	0.816534
0.924	0.816229
0.925	0.815981
0.926	0.815762
0.927	0.815533
0.928	0.815314
0.929	0.815102
0.93	0.814903
0.931	0.814688
0.932	0.814512
0.933	0.81435
0.934	0.81423
0.935	0.814161
0.936	0.814156
0.937	0.814195
0.938	0.814283
0.939	0.814381
0.94	0.814511
0.941	0.81468
0.942	0.814891
0.943	0.81517
0.944	0.815471
0.945	0.815819
0.946	0.816214
0.947	0.816655
0.948	0.817141
0.949	0.817671
0.95	0.818247
0.951	0.818867
0.952	0.819532
0.953	0.820241
0.954	0.820996
0.955	0.821796
0.956	0.822642
0.957	0.823536
0.958	0.824452
0.959	0.825432
0.96	0.826454
0.961	0.827516
0.962	0.82861
0.963	0.829718
0.964	0.830872
0.965	0.832066
0.966	0.833315
0.967	0.834608
0.968	0.835937
0.969	0.837273
0.97	0.838636
0.971	0.83998
0.972	0.841328
0.973	0.84268
0.974	0.844035
0.975	0.845354
0.976	0.846707
0.977	0.84811
0.978	0.849586
0.979	0.851089
0.98	0.852515
0.981	0.853933
0.982	0.855297
0.983	0.856762
0.984	0.858311
0.985	0.859827
0.986	0.861332
0.987	0.862873
0.988	0.864439
0.989	0.866008
0.99	0.867596
0.991	0.869213
0.992	0.870857
0.993	0.872483
0.994	0.874107
0.995	0.875686
0.996	0.877233
0.997	0.87873
0.998	0.880162
0.999	0.881504
1	0.882798


==> l=3_N=100_eps=1e-1.txt <==
Time Lyapunov_energy
0.01	1.99074
0.02	2.00111
0.03	2.0143
0.04	2.02898
0.05	2.04423
0.06	2.05957
0.07	2.07473
0.08	2.08955
0.09	2.10394
0.1	2.11781
0.11	2.13109
0.12	2.14374
0.13	2.15568
0.14	2.16688
0.15	2.17727
0.16	2.18681
0.17	2.19547
0.18	2.20321
0.19	2.20998
0.2	2.21577
0.21	2.22055
0.22	2.2243
0.23	2.227
0.24	2.22865
0.25	2.22922
0.26	2.22873
0.27	2.22718
0.28	2.22456
0.29	2.2209
0.3	2.21621
0.31	2.2105
0.32	2.20381
0.33	2.19615
0.34	2.18758
0.35	2.17811
0.36	2.16779
0.37	2.15666
0.38	2.14477
0.39	2.13218
0.4	2.11893
0.41	2.10507
0.42	2.09067
0.43	2.0758
0.44	2.0605
0.45	2.04486
0.46	2.02893
0.47	2.01277
0.48	1.99646
0.49	1.98005
0.5	1.96363
0.51	1.94724
0.52	1.93096
0.53	1.91486
0.54	1.89898
0.55	1.88341
0.56	1.86819
0.57	1.85338
0.58	1.83904
0.59	1.82521
0.6	1.81195
0.61	1.79931
0.62	1.78732
0.63	1.77606
0.64	1.76554
0.65	1.75581
0.66	1.7469
0.67	1.73885
0.68	1.73167
0.69	1.7254
0.7	1.72005
0.71	1.71564
0.72	1.7122
0.73	1.70972
0.74	1.70822
0.75	1.7077
0.76	1.70816
0.77	1.70961
0.78	1.71203
0.79	1.71542
0.8	1.71976
0.81	1.72505
0.82	1.73127
0.83	1.73838
0.84	1.74638
0.85	1.75522
0.86	1.76488
0.87	1.77533
0.88	1.78652
0.89	1.79843
0.9	1.81099
0.91	1.82417
0.92	1.83792
0.93	1.85218
0.94	1.86691
0.95	1.88204
0.96	1.89751
0.97	1.91326
0.98	1.92924
0.99	1.94537
1	1.9616


==> l=3_N=100_eps=1e-2.txt <==
Time Lyapunov_energy
0.01	19.4897
0.02	19.5479
0.03	19.5582
0.04	19.5024
0.05	19.3582
0.06	19.1016
0.07	18.7082
0.08	18.1571
0.09	17.4352
0.1	16.5422
0.11	15.4994
0.12	14.3481
0.13	13.1372
0.14	11.9163
0.15	10.7275
0.16	9.60456
0.17	8.57164
0.18	7.64606
0.19	6.83663
0.2	6.14274
0.21	5.5549
0.22	5.05889
0.23	4.63548
0.24	4.26486
0.25	3.93017
0.26	3.61905
0.27	3.32517
0.28	3.04851
0.29	2.79339
0.3	2.56441
0.31	2.36221
0.32	2.18571
0.33	2.03318
0.34	1.90391
0.35	1.79899
0.36	1.71957
0.37	1.65948
0.38	1.60782
0.39	1.55935
0.4	1.50542
0.41	1.44343
0.42	1.37438
0.43	1.3048
0.44	1.2403
0.45	1.18153
0.46	1.12936
0.47	1.08543
0.48	1.05394
0.49	1.05249
0.5	1.08687
0.51	1.15777
0.52	1.27441
0.53	1.43866
0.54	1.63741
0.55	1.81788
0.56	1.94771
0.57	2.06335
0.58	2.16987
0.59	2.25739
0.6	2.3177
0.61	2.35284
0.62	2.33302
0.63	2.304
0.64	2.25418
0.65	2.19087
0.66	2.11092
0.67	2.03197
0.68	1.96133
0.69	1.89667
0.7	1.83445
0.71	1.77268
0.72	1.71158
0.73	1.65245
0.74	1.59804
0.75	1.55205
0.76	1.51697
0.77	1.49215
0.78	1.4746
0.79	1.46123
0.8	1.44955
0.81	1.43782
0.82	1.42497
0.83	1.40937
0.84	1.3894
0.85	1.36439
0.86	1.33123
0.87	1.29614
0.88	1.25753
0.89	1.21469
0.9	1.16814
0.91	1.11876
0.92	1.06909
0.93	1.03047
0.94	1.01903
0.95	1.01524
0.96	0.977625
0.97	0.94191
0.98	0.924663
0.99	0.924445
1	0.943194


==> l=4_N=1000_eps=1e-1.txt <==
Time Lyapunov_energy
0.001	1.98384
0.002	1.98756
0.003	1.99321
0.004	2.00004
0.005	2.00754
0.006	2.01537
0.007	2.02333
0.008	2.03134
0.009	2.03934
0.01	2.0473
0.011	2.05521
0.012	2.06305
0.013	2.07082
0.014	2.07849
0.015	2.08606
0.016	2.09353
0.017	2.10088
0.018	2.10811
0.019	2.1152
0.02	2.12215
0.021	2.12896
0.022	2.13561
0.023	2.1421
0.024	2.14842
0.025	2.15456
0.026	2.16053
0.027	2.1663
0.028	2.17188
0.029	2.17726
0.03	2.18244
0.031	2.1874
0.032	2.19214
0.033	2.19666
0.034	2.20096
0.035	2.20502
0.036	2.20885
0.037	2.21244
0.038	2.21578
0.039	2.21888
0.04	2.22173
0.041	2.22432
0.042	2.22665
0.043	2.22873
0.044	2.23054
0.045	2.23209
0.046	2.23338
0.047	2.23439
0.048	2.23514
0.049	2.23562
0.05	2.23583
0.051	2.23577
0.052	2.23544
0.053	2.23484
0.054	2.23397
0.055	2.23283
0.056	2.23142
0.057	2.22975
0.058	2.22781
0.059	2.2256
0.06	2.22314
0.061	2.22041
0.062	2.21743
0.063	2.21419
0.064	2.2107
0.065	2.20697
0.066	2.20299
0.067	2.19876
0.068	2.1943
0.069	2.18961
0.07	2.18469
0.071	2.17954
0.072	2.17418
0.073	2.1686
0.074	2.16281
0.075	2.15682
0.076	2.15064
0.077	2.14426
0.078	2.13769
0.079	2.13095
0.08	2.12403
0.081	2.11695
0.082	2.10971
0.083	2.10232
0.084	2.09479
0.085	2.08711
0.086	2.07931
0.087	2.07139
0.088	2.06336
0.089	2.05522
0.09	2.04698
0.091	2.03866
0.092	2.03026
0.093	2.02179
0.094	2.01326
0.095	2.00468
0.096	1.99605
0.097	1.98739
0.098	1.97871
0.099	1.97002
0.1	1.96132
0.101	1.95262
0.102	1.94394
0.103	1.93529
0.104	1.92667
0.105	1.91809
0.106	1.90956
0.107	1.90109
0.108	1.8927
0.109	1.88438
0.11	1.87615
0.111	1.86801
0.112	1.85997
0.113	1.85204
0.114	1.84423
0.115	1.83655
0.116	1.829
0.117	1.82159
0.118	1.81433
0.119	1.80721
0.12	1.80026
0.121	1.79347
0.122	1.78685
0.123	1.7804
0.124	1.77413
0.125	1.76804
0.126	1.76214
0.127	1.75644
0.128	1.75093
0.129	1.74562
0.13	1.74051
0.131	1.73561
0.132	1.73093
0.133	1.72645
0.134	1.72219
0.135	1.71815
0.136	1.71432
0.137	1.71071
0.138	1.70732
0.139	1.70415
0.14	1.70121
0.141	1.69849
0.142	1.69599
0.143	1.69371
0.144	1.69166
0.145	1.68984
0.146	1.68823
0.147	1.68685
0.148	1.6857
0.149	1.68476
0.15	1.68404
0.151	1.68353
0.152	1.68325
0.153	1.68317
0.154	1.6833
0.155	1.68365
0.156	1.68419
0.157	1.68494
0.158	1.68589
0.159	1.68702
0.16	1.68835
0.161	1.68986
0.162	1.69155
0.163	1.69341
0.164	1.69543
0.165	1.69762
0.166	1.69996
0.167	1.70244
0.168	1.70507
0.169	1.70782
0.17	1.71069
0.171	1.71368
0.172	1.71678
0.173	1.71996
0.174	1.72323
0.175	1.72656
0.176	1.72995
0.177	1.73338
0.178	1.73684
0.179	1.74031
0.18	1.74379
0.181	1.74724
0.182	1.75067
0.183	1.75404
0.184	1.75734
0.185	1.76057
0.186	1.7637
0.187	1.7667
0.188	1.76957
0.189	1.77227
0.19	1.7748
0.191	1.77712
0.192	1.77922
0.193	1.78109
0.194	1.7827
0.195	1.78405
0.196	1.78511
0.197	1.78587
0.198	1.78632
0.199	1.78645
0.2	1.78625
0.201	1.78572
0.202	1.78486
0.203	1.78367
0.204	1.78214
0.205	1.78029
0.206	1.7781
0.207	1.77558
0.208	1.77274
0.209	1.76958
0.21	1.7661
0.211	1.76233
0.212	1.75826
0.213	1.75391
0.214	1.74928
0.215	1.74437
0.216	1.73919
0.217	1.73374
0.218	1.72802
0.219	1.72203
0.22	1.71577
0.221	1.70925
0.222	1.70247
0.223	1.69543
0.224	1.68812
0.225	1.68056
0.226	1.67274
0.227	1.66467
0.228	1.65634
0.229	1.64774
0.23	1.63889
0.231	1.62977
0.232	1.6204
0.233	1.61079
0.234	1.60093
0.235	1.59083
0.236	1.5805
0.237	1.56995
0.238	1.55917
0.239	1.54818
0.24	1.53697
0.241	1.52555
0.242	1.51392
0.243	1.50211
0.244	1.49012
0.245	1.47796
0.246	1.46564
0.247	1.45318
0.248	1.44059
0.249	1.42787
0.25	1.41505
0.251	1.40214
0.252	1.38914
0.253	1.37619
0.254	1.3632
0.255	1.35017
0.256	1.33711
0.257	1.32402
0.258	1.31094
0.259	1.29786
0.26	1.28481
0.261	1.27178
0.262	1.25881
0.263	1.24589
0.264	1.23305
0.265	1.22029
0.266	1.20763
0.267	1.19507
0.268	1.18263
0.269	1.17032
0.27	1.15816
0.271	1.14616
0.272	1.13435
0.273	1.12271
0.274	1.11126
0.275	1.09998
0.276	1.08891
0.277	1.07804
0.278	1.0674
0.279	1.05698
0.28	1.0468
0.281	1.03684
0.282	1.02714
0.283	1.0177
0.284	1.00851
0.285	0.99957
0.286	0.990907
0.287	0.98251
0.288	0.974366
0.289	0.966467
0.29	0.95885
0.291	0.951533
0.292	0.944477
0.293	0.937674
0.294	0.931166
0.295	0.924916
0.296	0.918957
0.297	0.913267
0.298	0.907774
0.299	0.90254
0.3	0.897533
0.301	0.892714
0.302	0.888077
0.303	0.883634
0.304	0.879321
0.305	0.875131
0.306	0.871114
0.307	0.867262
0.308	0.86363
0.309	0.860121
0.31	0.856681
0.311	0.853321
0.312	0.850039
0.313	0.846892
0.314	0.843881
0.315	0.840967
0.316	0.838204
0.317	0.835567
0.318	0.833089
0.319	0.830744
0.32	0.828567
0.321	0.826483
0.322	0.824527
0.323	0.822706
0.324	0.82097
0.325	0.819366
0.326	0.817911
0.327	0.816559
0.328	0.81522
0.329	0.813951
0.33	0.812766
0.331	0.811648
0.332	0.810605
0.333	0.809619
0.334	0.808738
0.335	0.807963
0.336	0.80727
0.337	0.806661
0.338	0.80614
0.339	0.805701
0.34	0.80532
0.341	0.805004
0.342	0.804768
0.343	0.80461
0.344	0.804553
0.345	0.804587
0.346	0.804707
0.347	0.804916
0.348	0.805212
0.349	0.805597
0.35	0.80607
0.351	0.806631
0.352	0.807277
0.353	0.808009
0.354	0.808824
0.355	0.80972
0.356	0.810693
0.357	0.811746
0.358	0.81289
0.359	0.814099
0.36	0.815376
0.361	0.816704
0.362	0.818073
0.363	0.819501
0.364	0.82099
0.365	0.822529
0.366	0.824109
0.367	0.82576
0.368	0.827479
0.369	0.829214
0.37	0.830988
0.371	0.832776
0.372	0.834585
0.373	0.836405
0.374	0.83818
0.375	0.83999
0.376	0.841881
0.377	0.843839
0.378	0.8458
0.379	0.847792
0.38	0.849829
0.381	0.851852
0.382	0.853927
0.383	0.856033
0.384	0.858176
0.385	0.860325
0.386	0.862506
0.387	0.864644
0.388	0.866785
0.389	0.86893
0.39	0.871007
0.391	0.872994
0.392	0.874888
0.393	0.876729
0.394	0.878622
0.395	0.880484
0.396	0.882355
0.397	0.884164
0.398	0.885884
0.399	0.887614
0.4	0.889269
0.401	0.890874
0.402	0.892483
0.403	0.894061
0.404	0.895518
0.405	0.896943
0.406	0.89837
0.407	0.899763
0.408	0.901156
0.409	0.902474
0.41	0.903786
0.411	0.905122
0.412	0.906451
0.413	0.90775
0.414	0.909012
0.415	0.910212
0.416	0.911363
0.417	0.91247
0.418	0.913485
0.419	0.914495
0.42	0.91547
0.421	0.916391
0.422	0.917274
0.423	0.918078
0.424	0.918858
0.425	0.919603
0.426	0.920268
0.427	0.920885
0.428	0.921472
0.429	0.921993
0.43	0.922468
0.431	0.922843
0.432	0.923128
0.433	0.923344
0.434	0.923489
0.435	0.923574
0.436	0.923595
0.437	0.923552
0.438	0.923449
0.439	0.923275
0.44	0.923017
0.441	0.922672
0.442	0.922259
0.443	0.921785
0.444	0.921246
0.445	0.920636
0.446	0.919963
0.447	0.919227
0.448	0.918428
0.449	0.917568
0.45	0.916645
0.451	0.915663
0.452	0.914621
0.453	0.913521
0.454	0.912365
0.455	0.911156
0.456	0.909894
0.457	0.908575
0.458	0.907208
0.459	0.905797
0.46	0.90434
0.461	0.902822
0.462	0.901247
0.463	0.899629
0.464	0.897981
0.465	0.896298
0.466	0.894587
0.467	0.892851
0.468	0.891085
0.469	0.889293
0.47	0.88746
0.471	0.885581
0.472	0.883708
0.473	0.881818
0.474	0.879937
0.475	0.878045
0.476	0.876113
0.477	0.874189
0.478	0.872284
0.479	0.870347
0.48	0.868418
0.481	0.866487
0.482	0.864577
0.483	0.862717
0.484	0.860823
0.485	0.858935
0.486	0.857059
0.487	0.855188
0.488	0.85332
0.489	0.851456
0.49	0.849652
0.491	0.847924
0.492	0.846209
0.493	0.844468
0.494	0.84278
0.495	0.841112
0.496	0.839535
0.497	0.837992
0.498	0.836373
0.499	0.834788
0.5	0.833231
0.501	0.831632
0.502	0.829994
0.503	0.828387
0.504	0.826703
0.505	0.824958
0.506	0.823236
0.507	0.82153
0.508	0.819931
0.509	0.818321
0.51	0.81663
0.511	0.814896
0.512	0.813124
0.513	0.8114
0.514	0.809724
0.515	0.808049
0.516	0.80646
0.517	0.804923
0.518	0.803487
0.519	0.802132
0.52	0.800898
0.521	0.799688
0.522	0.798554
0.523	0.797508
0.524	0.796497
0.525	0.795587
0.526	0.794794
0.527	0.794059
0.528	0.793284
0.529	0.792542
0.53	0.791849
0.531	0.791197
0.532	0.790597
0.533	0.790026
0.534	0.789548
0.535	0.78916
0.536	0.788821
0.537	0.788559
0.538	0.788375
0.539	0.788254
0.54	0.788181
0.541	0.788164
0.542	0.788221
0.543	0.788359
0.544	0.788585
0.545	0.788895
0.546	0.789287
0.547	0.78976
0.548	0.790315
0.549	0.790955
0.55	0.791678
0.551	0.792485
0.552	0.793373
0.553	0.794343
0.554	0.795392
0.555	0.796517
0.556	0.797717
0.557	0.798995
0.558	0.800351
0.559	0.801781
0.56	0.803276
0.561	0.804821
0.562	0.806404
0.563	0.808038
0.564	0.809733
0.565	0.811482
0.566	0.813254
0.567	0.815094
0.568	0.817003
0.569	0.818921
0.57	0.820873
0.571	0.822841
0.572	0.824825
0.573	0.826818
0.574	0.828762
0.575	0.830735
0.576	0.832789
0.577	0.834906
0.578	0.837025
0.579	0.839175
0.58	0.841367
0.581	0.843542
0.582	0.845768
0.583	0.848022
0.584	0.850311
0.585	0.852606
0.586	0.854933
0.587	0.857213
0.588	0.85949
0.589	0.861768
0.59	0.863976
0.591	0.866095
0.592	0.868117
0.593	0.870089
0.594	0.87211
0.595	0.874098
0.596	0.876093
0.597	0.878024
0.598	0.879859
0.599	0.881705
0.6	0.883472
0.601	0.885181
0.602	0.88689
0.603	0.888567
0.604	0.890116
0.605	0.891626
0.606	0.893138
0.607	0.89461
0.608	0.896079
0.609	0.89747
0.61	0.898849
0.611	0.900249
0.612	0.901647
0.613	0.903009
0.614	0.904335
0.615	0.905594
0.616	0.906801
0.617	0.90796
0.618	0.909018
0.619	0.910071
0.62	0.911091
0.621	0.912059
0.622	0.912991
0.623	0.913837
0.624	0.914662
0.625	0.915454
0.626	0.916158
0.627	0.916828
0.628	0.917458
0.629	0.918016
0.63	0.918525
0.631	0.918944
0.632	0.91928
0.633	0.91954
0.634	0.919723
0.635	0.919842
0.636	0.919892
0.637	0.919874
0.638	0.919797
0.639	0.919648
0.64	0.91942
0.641	0.919122
0.642	0.918756
0.643	0.918319
0.644	0.917814
0.645	0.917233
0.646	0.916588
0.647	0.915878
0.648	0.915104
0.649	0.914266
0.65	0.913366
0.651	0.912406
0.652	0.911386
0.653	0.910306
0.654	0.909169
0.655	0.907978
0.656	0.906732
0.657	0.905426
0.658	0.904068
0.659	0.902659
0.66	0.901203
0.661	0.899701
0.662	0.898147
0.663	0.89655
0.664	0.894923
0.665	0.893259
0.666	0.891562
0.667	0.88984
0.668	0.888082
0.669	0.886293
0.67	0.884468
0.671	0.882605
0.672	0.880747
0.673	0.878866
0.674	0.876987
0.675	0.875106
0.676	0.87318
0.677	0.871264
0.678	0.869368
0.679	0.867435
0.68	0.865513
0.681	0.86359
0.682	0.861693
0.683	0.859849
0.684	0.857967
0.685	0.856087
0.686	0.854218
0.687	0.85235
0.688	0.850487
0.689	0.848623
0.69	0.846823
0.691	0.845098
0.692	0.843381
0.693	0.841637
0.694	0.839946
0.695	0.838272
0.696	0.83669
0.697	0.83514
0.698	0.833511
0.699	0.831913
0.7	0.830343
0.701	0.828729
0.702	0.827075
0.703	0.825451
0.704	0.823748
0.705	0.821986
0.706	0.820249
0.707	0.818528
0.708	0.816915
0.709	0.815292
0.71	0.813589
0.711	0.811845
0.712	0.810064
0.713	0.808332
0.714	0.806648
0.715	0.804963
0.716	0.803364
0.717	0.801815
0.718	0.800367
0.719	0.799
0.72	0.797752
0.721	0.796528
0.722	0.795381
0.723	0.794322
0.724	0.793299
0.725	0.792375
0.726	0.791568
0.727	0.79082
0.728	0.790032
0.729	0.789278
0.73	0.788573
0.731	0.787908
0.732	0.787295
0.733	0.786713
0.734	0.786224
0.735	0.785828
0.736	0.785481
0.737	0.785212
0.738	0.785022
0.739	0.784897
0.74	0.78482
0.741	0.784801
0.742	0.784856
0.743	0.784994
0.744	0.78522
0.745	0.78553
0.746	0.785922
0.747	0.786396
0.748	0.786954
0.749	0.787596
0.75	0.788322
0.751	0.789132
0.752	0.790024
0.753	0.790998
0.754	0.792052
0.755	0.793182
0.756	0.794388
0.757	0.79567
0.758	0.797032
0.759	0.798468
0.76	0.79997
0.761	0.801522
0.762	0.803113
0.763	0.804756
0.764	0.80646
0.765	0.808219
0.766	0.810002
0.767	0.811854
0.768	0.813776
0.769	0.81571
0.77	0.817677
0.771	0.81966
0.772	0.82166
0.773	0.823668
0.774	0.82563
0.775	0.827622
0.776	0.829696
0.777	0.831834
0.778	0.833974
0.779	0.836146
0.78	0.838361
0.781	0.840561
0.782	0.84281
0.783	0.845089
0.784	0.847404
0.785	0.849723
0.786	0.852074
0.787	0.854375
0.788	0.856674
0.789	0.858973
0.79	0.861202
0.791	0.863342
0.792	0.865386
0.793	0.867377
0.794	0.869418
0.795	0.871424
0.796	0.873437
0.797	0.875386
0.798	0.877241
0.799	0.879107
0.8	0.880896
0.801	0.882626
0.802	0.884354
0.803	0.886054
0.804	0.887626
0.805	0.889161
0.806	0.89069
0.807	0.892183
0.808	0.893668
0.809	0.895072
0.81	0.896459
0.811	0.897872
0.812	0.899278
0.813	0.900651
0.814	0.901985
0.815	0.903253
0.816	0.904468
0.817	0.905629
0.818	0.906696
0.819	0.907752
0.82	0.908765
0.821	0.909734
0.822	0.91068
0.823	0.911544
0.824	0.91238
0.825	0.913182
0.826	0.913917
0.827	0.914605
0.828	0.915258
0.829	0.915842
0.83	0.916385
0.831	0.916833
0.832	0.917192
0.833	0.917475
0.834	0.917684
0.835	0.917839
0.836	0.917932
0.837	0.917963
0.838	0.917932
0.839	0.917828
0.84	0.917629
0.841	0.917329
0.842	0.91696
0.843	0.91653
0.844	0.916035
0.845	0.915467
0.846	0.914834
0.847	0.914135
0.848	0.913372
0.849	0.912544
0.85	0.911652
0.851	0.910696
0.852	0.909678
0.853	0.908599
0.854	0.907461
0.855	0.906266
0.856	0.905017
0.857	0.903708
0.858	0.902348
0.859	0.900945
0.86	0.899494
0.861	0.897966
0.862	0.896368
0.863	0.894726
0.864	0.893049
0.865	0.89134
0.866	0.889603
0.867	0.887851
0.868	0.886064
0.869	0.884245
0.87	0.882384
0.871	0.880481
0.872	0.878592
0.873	0.876681
0.874	0.874776
0.875	0.872861
0.876	0.870916
0.877	0.868978
0.878	0.867056
0.879	0.865101
0.88	0.863174
0.881	0.861255
0.882	0.859351
0.883	0.857533
0.884	0.855644
0.885	0.853755
0.886	0.851876
0.887	0.849996
0.888	0.84812
0.889	0.846242
0.89	0.844427
0.891	0.842684
0.892	0.840949
0.893	0.839183
0.894	0.837471
0.895	0.835776
0.896	0.834173
0.897	0.832603
0.898	0.830955
0.899	0.829338
0.9	0.82775
0.901	0.826121
0.902	0.824453
0.903	0.822816
0.904	0.821102
0.905	0.81933
0.906	0.817585
0.907	0.815855
0.908	0.814235
0.909	0.812604
0.91	0.810891
0.911	0.809135
0.912	0.807341
0.913	0.805595
0.914	0.803899
0.915	0.802199
0.916	0.800584
0.917	0.799018
0.918	0.797553
0.919	0.796169
0.92	0.794904
0.921	0.793662
0.922	0.792499
0.923	0.791425
0.924	0.790385
0.925	0.789444
0.926	0.788622
0.927	0.787862
0.928	0.787063
0.929	0.786299
0.93	0.785584
0.931	0.784909
0.932	0.784288
0.933	0.7837
0.934	0.783207
0.935	0.782807
0.936	0.782459
0.937	0.782189
0.938	0.781998
0.939	0.781875
0.94	0.7818
0.941	0.781783
0.942	0.781841
0.943	0.781983
0.944	0.782212
0.945	0.782526
0.946	0.782922
0.947	0.783399
0.948	0.78396
0.949	0.784606
0.95	0.785335
0.951	0.786149
0.952	0.787046
0.953	0.788025
0.954	0.789083
0.955	0.790217
0.956	0.791428
0.957	0.792715
0.958	0.794081
0.959	0.795521
0.96	0.797027
0.961	0.798584
0.962	0.80018
0.963	0.801829
0.964	0.80354
0.965	0.805306
0.966	0.807097
0.967	0.808958
0.968	0.810891
0.969	0.812835
0.97	0.814816
0.971	0.816812
0.972	0.818826
0.973	0.820848
0.974	0.822824
0.975	0.824833
0.976	0.826927
0.977	0.829086
0.978	0.831247
0.979	0.833439
0.98	0.835678
0.981	0.837902
0.982	0.840175
0.983	0.842479
0.984	0.844817
0.985	0.847159
0.986	0.849531
0.987	0.851851
0.988	0.854169
0.989	0.856487
0.99	0.858735
0.991	0.860893
0.992	0.862952
0.993	0.864956
0.994	0.867009
0.995	0.869027
0.996	0.871052
0.997	0.873015
0.998	0.874883
0.999	0.876762
1	0.878565


==> l=4_N=100_eps=1e-1.txt <==
Time Lyapunov_energy
0.01	2.0022
0.02	2.01143
0.03	2.02321
0.04	2.03672
0.05	2.0512
0.06	2.06607
0.07	2.08094
0.08	2.09559
0.09	2.10986
0.1	2.12366
0.11	2.13689
0.12	2.1495
0.13	2.16142
0.14	2.17259
0.15	2.18297
0.16	2.19251
0.17	2.20116
0.18	2.20889
0.19	2.21567
0.2	2.22146
0.21	2.22625
0.22	2.23
0.23	2.23271
0.24	2.23436
0.25	2.23494
0.26	2.23446
0.27	2.23292
0.28	2.23031
0.29	2.22666
0.3	2.22198
0.31	2.21629
0.32	2.20961
0.33	2.20197
0.34	2.19341
0.35	2.18396
0.36	2.17366
0.37	2.16256
0.38	2.15071
0.39	2.13815
0.4	2.12493
0.41	2.11112
0.42	2.09677
0.43	2.08194
0.44	2.06669
0.45	2.05109
0.46	2.0352
0.47	2.01909
0.48	2.00282
0.49	1.98646
0.5	1.97007
0.51	1.95373
0.52	1.93749
0.53	1.92142
0.54	1.90558
0.55	1.89004
0.56	1.87485
0.57	1.86007
0.58	1.84577
0.59	1.83198
0.6	1.81877
0.61	1.80618
0.62	1.79426
0.63	1.78304
0.64	1.77256
0.65	1.76288
0.66	1.75401
0.67	1.74599
0.68	1.73885
0.69	1.73261
0.7	1.72729
0.71	1.72291
0.72	1.71948
0.73	1.71701
0.74	1.71552
0.75	1.715
0.76	1.71546
0.77	1.7169
0.78	1.71931
0.79	1.72269
0.8	1.72701
0.81	1.73228
0.82	1.73846
0.83	1.74555
0.84	1.7535
0.85	1.76231
0.86	1.77193
0.87	1.78233
0.88	1.79347
0.89	1.80532
0.9	1.81783
0.91	1.83095
0.92	1.84463
0.93	1.85883
0.94	1.87348
0.95	1.88853
0.96	1.90392
0.97	1.91959
0.98	1.93548
0.99	1.95152
1	1.96764


==> l=4_N=100_eps=1e-2.txt <==
Time Lyapunov_energy
0.01	19.5468
0.02	19.5983
0.03	19.5923
0.04	19.5061
0.05	19.314
0.06	18.9889
0.07	18.5074
0.08	17.8554
0.09	17.0336
0.1	16.0541
0.11	14.9394
0.12	13.7237
0.13	12.4574
0.14	11.1902
0.15	9.96649
0.16	8.83069
0.17	7.81189
0.18	6.93453
0.19	6.1988
0.2	5.58319
0.21	5.07401
0.22	4.65219
0.23	4.29977
0.24	4.00234
0.25	3.74929
0.26	3.53272
0.27	3.34675
0.28	3.18799
0.29	3.05263
0.3	2.93932
0.31	2.8417
0.32	2.74306
0.33	2.65898
0.34	2.59617
0.35	2.55735
0.36	2.54036
0.37	2.52915
0.38	2.52197
0.39	2.51827
0.4	2.51425
0.41	2.50617
0.42	2.52935
0.43	2.59243
0.44	2.63349
0.45	2.61395
0.46	2.57595
0.47	2.5726
0.48	2.60272
0.49	2.65122
0.5	2.58061
0.51	2.55684
0.52	2.56475
0.53	2.5981
0.54	2.63359
0.55	2.66264
0.56	2.66057
0.57	2.63661
0.58	2.62703
0.59	2.61345
0.6	2.57159
0.61	2.46891
0.62	2.37567
0.63	2.27185
0.64	2.18461
0.65	2.11751
0.66	2.06772
0.67	2.02529
0.68	1.98953
0.69	1.95839
0.7	1.93145
0.71	1.90712
0.72	1.88467
0.73	1.86386
0.74	1.8445
0.75	1.82618
0.76	1.80825
0.77	1.79033
0.78	1.77204
0.79	1.75307
0.8	1.73394
0.81	1.71567
0.82	1.69956
0.83	1.68611
0.84	1.67811
0.85	1.67275
0.86	1.67575
0.87	1.69356
0.88	1.72032
0.89	1.75681
0.9	1.84419
0.91	1.83174
0.92	1.80242
0.93	1.80832
0.94	1.84976
0.95	1.91096
0.96	1.95938
0.97	1.99919
0.98	2.02913
0.99	2.05007
1	2.1175


==> l=5_N=1000_eps=1e-1.txt <==
Time Lyapunov_energy
0.001	1.98648
0.002	1.98993
0.003	1.99527
0.004	2.00185
0.005	2.00916
0.006	2.01688
0.007	2.02478
0.008	2.03276
0.009	2.04074
0.01	2.04869
0.011	2.05659
0.012	2.06442
0.013	2.07218
0.014	2.07984
0.015	2.08741
0.016	2.09487
0.017	2.10222
0.018	2.10944
0.019	2.11652
0.02	2.12347
0.021	2.13027
0.022	2.13692
0.023	2.1434
0.024	2.14971
0.025	2.15585
0.026	2.1618
0.027	2.16756
0.028	2.17313
0.029	2.1785
0.03	2.18367
0.031	2.18862
0.032	2.19335
0.033	2.19786
0.034	2.20215
0.035	2.2062
0.036	2.21002
0.037	2.21359
0.038	2.21693
0.039	2.22001
0.04	2.22285
0.041	2.22543
0.042	2.22776
0.043	2.22983
0.044	2.23164
0.045	2.23319
0.046	2.23447
0.047	2.23548
0.048	2.23623
0.049	2.23672
0.05	2.23693
0.051	2.23688
0.052	2.23656
0.053	2.23597
0.054	2.23511
0.055	2.23399
0.056	2.2326
0.057	2.23095
0.058	2.22904
0.059	2.22686
0.06	2.22443
0.061	2.22174
0.062	2.2188
0.063	2.21562
0.064	2.21218
0.065	2.2085
0.066	2.20458
0.067	2.20043
0.068	2.19604
0.069	2.19143
0.07	2.18659
0.071	2.18154
0.072	2.17627
0.073	2.1708
0.074	2.16512
0.075	2.15925
0.076	2.15319
0.077	2.14694
0.078	2.14052
0.079	2.13392
0.08	2.12716
0.081	2.12023
0.082	2.11316
0.083	2.10594
0.084	2.09858
0.085	2.09108
0.086	2.08347
0.087	2.07573
0.088	2.06789
0.089	2.05995
0.09	2.05191
0.091	2.04378
0.092	2.03558
0.093	2.02731
0.094	2.01898
0.095	2.01059
0.096	2.00216
0.097	1.9937
0.098	1.98521
0.099	1.9767
0.1	1.96818
0.101	1.95966
0.102	1.95114
0.103	1.94265
0.104	1.93418
0.105	1.92574
0.106	1.91735
0.107	1.90901
0.108	1.90073
0.109	1.89252
0.11	1.88439
0.111	1.87635
0.112	1.8684
0.113	1.86055
0.114	1.85281
0.115	1.84519
0.116	1.83769
0.117	1.83033
0.118	1.8231
0.119	1.81602
0.12	1.80909
0.121	1.80231
0.122	1.7957
0.123	1.78926
0.124	1.78299
0.125	1.7769
0.126	1.77099
0.127	1.76527
0.128	1.75975
0.129	1.75454
0.13	1.7494
0.131	1.74446
0.132	1.73973
0.133	1.7352
0.134	1.73089
0.135	1.72679
0.136	1.7229
0.137	1.71924
0.138	1.71579
0.139	1.71256
0.14	1.70956
0.141	1.70677
0.142	1.70422
0.143	1.70189
0.144	1.69978
0.145	1.6979
0.146	1.69625
0.147	1.69483
0.148	1.69363
0.149	1.69265
0.15	1.6919
0.151	1.69138
0.152	1.69107
0.153	1.69099
0.154	1.69112
0.155	1.69147
0.156	1.69204
0.157	1.69281
0.158	1.6938
0.159	1.69499
0.16	1.69638
0.161	1.69796
0.162	1.69975
0.163	1.70172
0.164	1.70387
0.165	1.70621
0.166	1.70871
0.167	1.71139
0.168	1.71422
0.169	1.71721
0.17	1.72035
0.171	1.72363
0.172	1.72704
0.173	1.73058
0.174	1.73423
0.175	1.738
0.176	1.74185
0.177	1.7458
0.178	1.74982
0.179	1.75391
0.18	1.75806
0.181	1.76225
0.182	1.76647
0.183	1.77071
0.184	1.77496
0.185	1.7792
0.186	1.78342
0.187	1.78761
0.188	1.79174
0.189	1.79582
0.19	1.79981
0.191	1.80371
0.192	1.8075
0.193	1.81117
0.194	1.81469
0.195	1.81807
0.196	1.82128
0.197	1.8243
0.198	1.82713
0.199	1.82976
0.2	1.83217
0.201	1.83436
0.202	1.8363
0.203	1.838
0.204	1.83944
0.205	1.84062
0.206	1.84152
0.207	1.84214
0.208	1.84246
0.209	1.84249
0.21	1.8422
0.211	1.84158
0.212	1.84063
0.213	1.83933
0.214	1.83768
0.215	1.83565
0.216	1.83326
0.217	1.83047
0.218	1.82727
0.219	1.82367
0.22	1.81965
0.221	1.8152
0.222	1.8103
0.223	1.80496
0.224	1.79917
0.225	1.79293
0.226	1.78624
0.227	1.7791
0.228	1.77149
0.229	1.76343
0.23	1.75491
0.231	1.74594
0.232	1.73653
0.233	1.72669
0.234	1.71642
0.235	1.70573
0.236	1.69465
0.237	1.68318
0.238	1.67135
0.239	1.65916
0.24	1.64665
0.241	1.63382
0.242	1.62071
0.243	1.60734
0.244	1.59373
0.245	1.57989
0.246	1.56587
0.247	1.55167
0.248	1.53734
0.249	1.52289
0.25	1.50834
0.251	1.49372
0.252	1.47905
0.253	1.46436
0.254	1.44966
0.255	1.43498
0.256	1.42033
0.257	1.40633
0.258	1.39184
0.259	1.37744
0.26	1.36314
0.261	1.34895
0.262	1.33489
0.263	1.32098
0.264	1.3072
0.265	1.29359
0.266	1.28015
0.267	1.26688
0.268	1.25379
0.269	1.24089
0.27	1.22818
0.271	1.21568
0.272	1.20338
0.273	1.19128
0.274	1.1794
0.275	1.16774
0.276	1.1563
0.277	1.14507
0.278	1.13405
0.279	1.12325
0.28	1.11269
0.281	1.10234
0.282	1.09223
0.283	1.08234
0.284	1.07269
0.285	1.06325
0.286	1.05404
0.287	1.04505
0.288	1.03628
0.289	1.02774
0.29	1.01942
0.291	1.01132
0.292	1.00344
0.293	0.995776
0.294	0.988332
0.295	0.981095
0.296	0.97406
0.297	0.96723
0.298	0.960624
0.299	0.954217
0.3	0.947994
0.301	0.94197
0.302	0.936122
0.303	0.930489
0.304	0.925057
0.305	0.919807
0.306	0.914719
0.307	0.909824
0.308	0.905077
0.309	0.90052
0.31	0.896151
0.311	0.891934
0.312	0.887886
0.313	0.884016
0.314	0.880265
0.315	0.876664
0.316	0.873189
0.317	0.86985
0.318	0.866636
0.319	0.863578
0.32	0.860686
0.321	0.858951
0.322	0.856154
0.323	0.85352
0.324	0.851046
0.325	0.848687
0.326	0.846459
0.327	0.844351
0.328	0.842365
0.329	0.840483
0.33	0.838709
0.331	0.837054
0.332	0.835485
0.333	0.834027
0.334	0.832664
0.335	0.831389
0.336	0.830207
0.337	0.829116
0.338	0.828127
0.339	0.827224
0.34	0.826408
0.341	0.825678
0.342	0.825033
0.343	0.824474
0.344	0.824
0.345	0.823607
0.346	0.823294
0.347	0.823062
0.348	0.822908
0.349	0.822833
0.35	0.822835
0.351	0.822913
0.352	0.823065
0.353	0.823291
0.354	0.823588
0.355	0.823954
0.356	0.824389
0.357	0.824888
0.358	0.825454
0.359	0.826089
0.36	0.826787
0.361	0.827543
0.362	0.828357
0.363	0.829224
0.364	0.830156
0.365	0.83114
0.366	0.832178
0.367	0.833266
0.368	0.834393
0.369	0.835574
0.37	0.836799
0.371	0.838078
0.372	0.839395
0.373	0.840736
0.374	0.842121
0.375	0.843551
0.376	0.845006
0.377	0.846476
0.378	0.847988
0.379	0.849516
0.38	0.851078
0.381	0.852656
0.382	0.854252
0.383	0.855872
0.384	0.857494
0.385	0.859127
0.386	0.860781
0.387	0.862434
0.388	0.864077
0.389	0.865759
0.39	0.867422
0.391	0.8691
0.392	0.870763
0.393	0.872429
0.394	0.874083
0.395	0.87576
0.396	0.877437
0.397	0.879084
0.398	0.880748
0.399	0.882362
0.4	0.883978
0.401	0.885592
0.402	0.88721
0.403	0.888787
0.404	0.890338
0.405	0.891864
0.406	0.893381
0.407	0.89488
0.408	0.896353
0.409	0.897774
0.41	0.899185
0.411	0.900552
0.412	0.901899
0.413	0.903212
0.414	0.904502
0.415	0.905735
0.416	0.906956
0.417	0.908136
0.418	0.909248
0.419	0.910336
0.42	0.911377
0.421	0.912355
0.422	0.91328
0.423	0.914177
0.424	0.915031
0.425	0.915822
0.426	0.916563
0.427	0.917244
0.428	0.917878
0.429	0.918448
0.43	0.918952
0.431	0.919403
0.432	0.919814
0.433	0.920165
0.434	0.920451
0.435	0.920671
0.436	0.920833
0.437	0.920941
0.438	0.920986
0.439	0.920965
0.44	0.920872
0.441	0.920719
0.442	0.920501
0.443	0.920214
0.444	0.919855
0.445	0.919425
0.446	0.918928
0.447	0.918362
0.448	0.917728
0.449	0.917918
0.45	0.916846
0.451	0.915769
0.452	0.914672
0.453	0.913546
0.454	0.912385
0.455	0.911184
0.456	0.909943
0.457	0.90866
0.458	0.907334
0.459	0.905964
0.46	0.904549
0.461	0.903092
0.462	0.901593
0.463	0.900053
0.464	0.898472
0.465	0.896857
0.466	0.895204
0.467	0.893512
0.468	0.89179
0.469	0.89003
0.47	0.888246
0.471	0.886446
0.472	0.884606
0.473	0.882739
0.474	0.880859
0.475	0.878956
0.476	0.877041
0.477	0.875097
0.478	0.873131
0.479	0.871161
0.48	0.869186
0.481	0.867198
0.482	0.865211
0.483	0.863216
0.484	0.861221
0.485	0.859215
0.486	0.857229
0.487	0.855228
0.488	0.853242
0.489	0.851269
0.49	0.849306
0.491	0.847345
0.492	0.845406
0.493	0.843473
0.494	0.841564
0.495	0.839663
0.496	0.837775
0.497	0.835894
0.498	0.834053
0.499	0.832219
0.5	0.83039
0.501	0.828585
0.502	0.826786
0.503	0.825025
0.504	0.8233
0.505	0.821594
0.506	0.819895
0.507	0.818242
0.508	0.816589
0.509	0.814979
0.51	0.813416
0.511	0.811881
0.512	0.810379
0.513	0.809474
0.514	0.808005
0.515	0.806598
0.516	0.805238
0.517	0.80392
0.518	0.802644
0.519	0.801395
0.52	0.800207
0.521	0.799046
0.522	0.797941
0.523	0.796877
0.524	0.795873
0.525	0.794895
0.526	0.793969
0.527	0.793095
0.528	0.792275
0.529	0.791501
0.53	0.790782
0.531	0.790129
0.532	0.789514
0.533	0.788965
0.534	0.78847
0.535	0.788025
0.536	0.787634
0.537	0.7873
0.538	0.787036
0.539	0.786826
0.54	0.786676
0.541	0.786585
0.542	0.786552
0.543	0.786584
0.544	0.786678
0.545	0.786832
0.546	0.787048
0.547	0.787325
0.548	0.787665
0.549	0.788066
0.55	0.78853
0.551	0.789055
0.552	0.789642
0.553	0.790289
0.554	0.790997
0.555	0.791764
0.556	0.792588
0.557	0.793467
0.558	0.794405
0.559	0.795403
0.56	0.796456
0.561	0.797561
0.562	0.798717
0.563	0.799918
0.564	0.801182
0.565	0.802493
0.566	0.803853
0.567	0.805256
0.568	0.806693
0.569	0.808185
0.57	0.809714
0.571	0.811296
0.572	0.812912
0.573	0.814546
0.574	0.816224
0.575	0.817945
0.576	0.819688
0.577	0.821441
0.578	0.823237
0.579	0.825043
0.58	0.826884
0.581	0.828735
0.582	0.830604
0.583	0.832493
0.584	0.834382
0.585	0.836278
0.586	0.838199
0.587	0.840115
0.588	0.842017
0.589	0.843963
0.59	0.845884
0.591	0.847814
0.592	0.849731
0.593	0.851657
0.594	0.85356
0.595	0.855489
0.596	0.857413
0.597	0.859299
0.598	0.861209
0.599	0.863068
0.6	0.864915
0.601	0.86675
0.602	0.868577
0.603	0.870349
0.604	0.872117
0.605	0.873863
0.606	0.875604
0.607	0.877319
0.608	0.879005
0.609	0.880655
0.61	0.882312
0.611	0.883918
0.612	0.885487
0.613	0.887048
0.614	0.888592
0.615	0.890084
0.616	0.891541
0.617	0.892936
0.618	0.894297
0.619	0.895616
0.62	0.896892
0.621	0.898105
0.622	0.899261
0.623	0.900384
0.624	0.901471
0.625	0.902488
0.626	0.903505
0.627	0.904489
0.628	0.905413
0.629	0.906263
0.63	0.907031
0.631	0.907753
0.632	0.908437
0.633	0.909058
0.634	0.909606
0.635	0.910081
0.636	0.910474
0.637	0.91079
0.638	0.911031
0.639	0.911191
0.64	0.911269
0.641	0.912483
0.642	0.911895
0.643	0.911321
0.644	0.91074
0.645	0.91014
0.646	0.90951
0.647	0.908841
0.648	0.908127
0.649	0.907366
0.65	0.906555
0.651	0.905691
0.652	0.904773
0.653	0.903803
0.654	0.902778
0.655	0.9017
0.656	0.900569
0.657	0.899388
0.658	0.898157
0.659	0.896875
0.66	0.895542
0.661	0.894161
0.662	0.892735
0.663	0.891265
0.664	0.88975
0.665	0.888197
0.666	0.886604
0.667	0.884968
0.668	0.8833
0.669	0.881592
0.67	0.879853
0.671	0.878098
0.672	0.876303
0.673	0.874478
0.674	0.872639
0.675	0.870776
0.676	0.868896
0.677	0.866986
0.678	0.865051
0.679	0.863113
0.68	0.861167
0.681	0.85921
0.682	0.857252
0.683	0.855286
0.684	0.853319
0.685	0.851338
0.686	0.849374
0.687	0.847399
0.688	0.84544
0.689	0.843494
0.69	0.841554
0.691	0.839619
0.692	0.837705
0.693	0.8358
0.694	0.833919
0.695	0.832047
0.696	0.830187
0.697	0.828336
0.698	0.826522
0.699	0.824715
0.7	0.822917
0.701	0.821152
0.702	0.819386
0.703	0.817659
0.704	0.815961
0.705	0.814384
0.706	0.812742
0.707	0.811144
0.708	0.809559
0.709	0.808012
0.71	0.806506
0.711	0.805019
0.712	0.803563
0.713	0.802146
0.714	0.800758
0.715	0.799416
0.716	0.798106
0.717	0.796835
0.718	0.795598
0.719	0.794386
0.72	0.79323
0.721	0.792101
0.722	0.791026
0.723	0.789991
0.724	0.789012
0.725	0.788061
0.726	0.787162
0.727	0.786316
0.728	0.785523
0.729	0.784778
0.73	0.784089
0.731	0.783465
0.732	0.782881
0.733	0.782362
0.734	0.781899
0.735	0.781488
0.736	0.781127
0.737	0.780825
0.738	0.780591
0.739	0.780411
0.74	0.780291
0.741	0.780234
0.742	0.780236
0.743	0.780304
0.744	0.780436
0.745	0.780629
0.746	0.780885
0.747	0.781205
0.748	0.781588
0.749	0.782035
0.75	0.782545
0.751	0.783118
0.752	0.783754
0.753	0.784452
0.754	0.785211
0.755	0.786031
0.756	0.78691
0.757	0.787845
0.758	0.78884
0.759	0.789897
0.76	0.79101
0.761	0.792175
0.762	0.793393
0.763	0.794655
0.764	0.795975
0.765	0.797344
0.766	0.798763
0.767	0.800223
0.768	0.80172
0.769	0.803273
0.77	0.804861
0.771	0.806505
0.772	0.808182
0.773	0.809875
0.774	0.811614
0.775	0.813397
0.776	0.815202
0.777	0.817015
0.778	0.818874
0.779	0.820742
0.78	0.822646
0.781	0.824558
0.782	0.826489
0.783	0.828441
0.784	0.830393
0.785	0.83235
0.786	0.834335
0.787	0.836313
0.788	0.838276
0.789	0.840285
0.79	0.842269
0.791	0.844261
0.792	0.846239
0.793	0.848226
0.794	0.850176
0.795	0.852148
0.796	0.854108
0.797	0.856021
0.798	0.857969
0.799	0.859869
0.8	0.861757
0.801	0.863653
0.802	0.865525
0.803	0.867339
0.804	0.869171
0.805	0.870959
0.806	0.87272
0.807	0.874501
0.808	0.876247
0.809	0.877965
0.81	0.879673
0.811	0.881344
0.812	0.882992
0.813	0.884627
0.814	0.886263
0.815	0.887855
0.816	0.889414
0.817	0.890929
0.818	0.892386
0.819	0.893781
0.82	0.89516
0.821	0.896496
0.822	0.897761
0.823	0.898959
0.824	0.900106
0.825	0.90119
0.826	0.902279
0.827	0.903338
0.828	0.904332
0.829	0.905242
0.83	0.906073
0.831	0.906857
0.832	0.907598
0.833	0.909985
0.834	0.909978
0.835	0.909981
0.836	0.909977
0.837	0.909955
0.838	0.909906
0.839	0.909811
0.84	0.909665
0.841	0.90947
0.842	0.909215
0.843	0.908899
0.844	0.908523
0.845	0.908087
0.846	0.907591
0.847	0.907033
0.848	0.906412
0.849	0.905729
0.85	0.904983
0.851	0.904175
0.852	0.903306
0.853	0.902376
0.854	0.901387
0.855	0.900339
0.856	0.899234
0.857	0.898076
0.858	0.896864
0.859	0.895598
0.86	0.894278
0.861	0.892909
0.862	0.891492
0.863	0.890029
0.864	0.88852
0.865	0.886971
0.866	0.88538
0.867	0.883746
0.868	0.882078
0.869	0.880369
0.87	0.878628
0.871	0.876869
0.872	0.87507
0.873	0.873241
0.874	0.871395
0.875	0.869527
0.876	0.867639
0.877	0.865721
0.878	0.863778
0.879	0.86183
0.88	0.859874
0.881	0.857907
0.882	0.855938
0.883	0.853962
0.884	0.851984
0.885	0.849994
0.886	0.848018
0.887	0.846033
0.888	0.844064
0.889	0.842108
0.89	0.840157
0.891	0.838212
0.892	0.836287
0.893	0.834372
0.894	0.832482
0.895	0.830601
0.896	0.828732
0.897	0.826871
0.898	0.825046
0.899	0.82323
0.9	0.821425
0.901	0.81966
0.902	0.817903
0.903	0.816181
0.904	0.814488
0.905	0.812825
0.906	0.811177
0.907	0.80957
0.908	0.807977
0.909	0.806419
0.91	0.804901
0.911	0.803401
0.912	0.801936
0.913	0.800506
0.914	0.799106
0.915	0.797753
0.916	0.796431
0.917	0.795148
0.918	0.7939
0.919	0.79268
0.92	0.791515
0.921	0.790378
0.922	0.789296
0.923	0.788254
0.924	0.787267
0.925	0.786305
0.926	0.785394
0.927	0.78453
0.928	0.783722
0.929	0.782964
0.93	0.782266
0.931	0.781631
0.932	0.781035
0.933	0.780507
0.934	0.780036
0.935	0.779618
0.936	0.779248
0.937	0.778944
0.938	0.778714
0.939	0.778536
0.94	0.778421
0.941	0.778368
0.942	0.778376
0.943	0.778455
0.944	0.778603
0.945	0.778811
0.946	0.779083
0.947	0.779419
0.948	0.779819
0.949	0.780283
0.95	0.780813
0.951	0.781408
0.952	0.782067
0.953	0.782789
0.954	0.783573
0.955	0.784418
0.956	0.785322
0.957	0.786281
0.958	0.787304
0.959	0.788396
0.96	0.789543
0.961	0.790905
0.962	0.792119
0.963	0.793383
0.964	0.794715
0.965	0.7961
0.966	0.797536
0.967	0.799016
0.968	0.800533
0.969	0.802107
0.97	0.803718
0.971	0.805385
0.972	0.807085
0.973	0.808801
0.974	0.810563
0.975	0.812371
0.976	0.8142
0.977	0.816038
0.978	0.817922
0.979	0.819814
0.98	0.821744
0.981	0.82368
0.982	0.825637
0.983	0.827614
0.984	0.829592
0.985	0.831574
0.986	0.833585
0.987	0.835589
0.988	0.837576
0.989	0.839611
0.99	0.84162
0.991	0.843636
0.992	0.84564
0.993	0.847649
0.994	0.849617
0.995	0.851608
0.996	0.853587
0.997	0.855518
0.998	0.857482
0.999	0.859401
1	0.86131


==> l=5_N=100_eps=1e-2.txt <==
Time Lyapunov_energy
0.01	19.5578
0.02	19.6074
0.03	19.601
0.04	19.5155
0.05	19.3231
0.06	18.994
0.07	18.5015
0.08	17.8268
0.09	16.965
0.1	15.9282
0.11	14.7487
0.12	13.4718
0.13	12.1571
0.14	10.8586
0.15	9.63206
0.16	8.52012
0.17	7.54434
0.18	6.71445
0.19	6.02485
0.2	5.47339
0.21	5.03982
0.22	4.70149
0.23	4.4378
0.24	4.23177
0.25	4.07005
0.26	3.94232
0.27	3.84153
0.28	3.76249
0.29	3.7008
0.3	3.65196
0.31	3.61834
0.32	3.6046
0.33	3.59421
0.34	3.5776
0.35	3.5589
0.36	3.53843
0.37	3.53608
0.38	3.54239
0.39	3.53073
0.4	3.5207
0.41	3.51466
0.42	3.52776
0.43	3.54085
0.44	3.55876
0.45	3.5577
0.46	3.58884
0.47	3.55772
0.48	3.53666
0.49	3.54101
0.5	3.55921
0.51	3.55849
0.52	3.58488
0.53	3.55072
0.54	3.54084
0.55	3.54842
0.56	3.54757
0.57	3.50467
0.58	3.4684
0.59	3.42576
0.6	3.40046
0.61	3.37782
0.62	3.37079
0.63	3.37511
0.64	3.35599
0.65	3.33946
0.66	3.32916
0.67	3.29556
0.68	3.24522
0.69	3.20864
0.7	3.17679
0.71	3.14641
0.72	3.11678
0.73	3.08915
0.74	3.06434
0.75	3.04178
0.76	3.02154
0.77	3.00348
0.78	2.98849
0.79	2.97779
0.8	2.96759
0.81	2.96477
0.82	2.97825
0.83	3.01422
0.84	3.03664
0.85	3.03239
0.86	3.04991
0.87	3.07986
0.88	3.07501
0.89	3.09049
0.9	3.10881
0.91	3.13016
0.92	3.16473
0.93	3.1976
0.94	3.27538
0.95	3.29624
0.96	3.31219
0.97	3.33415
0.98	3.37051
0.99	3.36461
1	3.39237


==> l=6_N=100_eps=1e-2.txt <==
Time Lyapunov_energy
0.01	19.5602
0.02	19.6094
0.03	19.6029
0.04	19.5182
0.05	19.3271
0.06	18.9992
0.07	18.5066
0.08	17.8284
0.09	16.9578
0.1	15.9089
0.11	14.7146
0.12	13.4248
0.13	12.0966
0.14	10.7851
0.15	9.5405
0.16	8.4083
0.17	7.41202
0.18	6.56332
0.19	5.86218
0.2	5.30014
0.21	4.86218
0.22	4.52924
0.23	4.27924
0.24	4.09263
0.25	3.95435
0.26	3.85229
0.27	3.77707
0.28	3.72092
0.29	3.67848
0.3	3.64867
0.31	3.6286
0.32	3.61539
0.33	3.6062
0.34	3.59682
0.35	3.58814
0.36	3.58575
0.37	3.583
0.38	3.57985
0.39	3.57053
0.4	3.56644
0.41	3.5599
0.42	3.55622
0.43	3.54656
0.44	3.54148
0.45	3.53018
0.46	3.51387
0.47	3.51558
0.48	3.5156
0.49	3.50729
0.5	3.50783
0.51	3.49975
0.52	3.47847
0.53	3.47202
0.54	3.46162
0.55	3.4442
0.56	3.43838
0.57	3.4365
0.58	3.41287
0.59	3.39408
0.6	3.37821
0.61	3.34902
0.62	3.32986
0.63	3.3253
0.64	3.31549
0.65	3.2933
0.66	3.26502
0.67	3.24557
0.68	3.23597
0.69	3.22992
0.7	3.21306
0.71	3.19106
0.72	3.16711
0.73	3.15057
0.74	3.1392
0.75	3.13095
0.76	3.12467
0.77	3.1202
0.78	3.11916
0.79	3.12921
0.8	3.13906
0.81	3.15053
0.82	3.14688
0.83	3.14436
0.84	3.15249
0.85	3.16591
0.86	3.19067
0.87	3.19266
0.88	3.20061
0.89	3.21555
0.9	3.24248
0.91	3.24548
0.92	3.26844
0.93	3.29667
0.94	3.29539
0.95	3.2978
0.96	3.32103
0.97	3.33625
0.98	3.35063
0.99	3.36803
1	3.37014


==> sec_spiral_h-tt.dat <==
level  steps DOFs    L2t_L2x_omega L2t_L2x_chi       L2t_H1x_omega L2t_H1x_chi       Linft_L2x_omega Linft_L2x_chi  H1x_omega(T) H1x_chi(T) L2x_omega(T) L2x_chi(T)
1       1      175 1.05989	    0.111732  	1.48413	0.188444	4.73118	0.463112	6.63721	0.842747	4.73118	0.463112	
2       4      688 0.434244	0.0441799	0.779789	0.115835	2.07438	0.268782	3.15419	0.661078	1.76205	0.268782	
3     16    1784 0.144831	0.0157405	0.290986	0.048571	0.655711	0.110744	1.33504	0.320182	0.655711	0.110744	
4     64    5856 0.040287	0.00466173	0.088408	0.016801	0.193051	0.034899	0.426639	0.110535	0.193051	0.034899	
5   256 21746 0.010379  0.00124756 0.024858 0.005920 0.050762 0.009535 0.121237 0.035173 0.050762 0.00953596
6 1024 83756 0.002503  0.00028885 0.007099 0.002275 0.012692 0.002296 0.035341 0.012008 0.012692 0.00229641


